Chemical Abundances in the Leiptr Stellar Stream: A Disrupted Ultra-faint Dwarf Galaxy?

Chemical abundances of stellar streams can be used to determine the nature of a stream's progenitor. Here we study the progenitor of the recently discovered Leiptr stellar stream, which was previously suggested to be a tidally disrupted halo globular cluster. We obtain high-resolution spectra of five red giant branch stars selected from the Gaia DR2 STREAMFINDER catalog with Magellan/MIKE. One star is a clear non-member. The remaining four stars display chemical abundances consistent with those of a low-mass dwarf galaxy: they have a low mean metallicity, $\langle{\rm[Fe/H]}\rangle = -2.2$; they do not all have identical metallicities; and they display low [$\alpha$/Fe] $\sim 0$ and [Sr/Fe] and [Ba/Fe] $\sim -1$. This pattern of low $\alpha$ and neutron-capture element abundances is only found in intact dwarf galaxies with stellar mass $\lesssim 10^5 M_\odot$. Although more data are needed to be certain, Leiptr's chemistry is consistent with being the lowest-mass dwarf galaxy stream without a known intact progenitor, possibly in the mass range of ultra-faint dwarf galaxies. Leiptr thus preserves a record of one of the lowest-mass early accretion events into the Milky Way.

==> leiptr_lines.csv <==
Star Name,Element,Species,Wavelength,expot,loggf,logeps,e_stat,e_sys,eqw,e_eqw,FWHM,e_Teff,e_g,e_v,e_M
leipt-321,Fe I,26.0,4001.66,2.17,-1.9,5.65,0.13,0.1,67.1,6.4,0.15,0.18,-0.02,-0.07,-0.0
leipt-321,Ti I,22.1,4012.38,0.57,-1.78,3.23,0.19,0.1,98.5,7.9,0.18,0.08,0.09,-0.17,0.04
leipt-321,Ti I,22.1,4028.34,1.89,-0.92,3.31,0.14,0.1,74.9,6.6,0.14,0.03,0.1,-0.09,0.04
leipt-321,Ti I,22.1,4053.82,1.89,-1.07,3.18,0.08,0.1,60.2,4.7,0.11,0.03,0.09,-0.06,0.04
leipt-321,Ti I,22.1,4056.19,0.61,-3.28,3.58,0.09,0.1,38.6,5.1,0.15,0.07,0.09,-0.02,0.04
leipt-321,Mg I,12.0,4057.5,4.35,-0.9,5.99,0.1,0.1,79.9,6.6,0.15,0.1,-0.04,-0.05,0.0
leipt-321,Fe I,26.0,4067.98,3.21,-0.53,5.34,0.1,0.1,64.3,5.6,0.12,0.15,-0.02,-0.06,0.0
leipt-321,Fe I,26.0,4070.77,3.24,-0.87,5.36,0.08,0.1,44.4,4.6,0.1,0.14,-0.02,-0.03,-0.0
leipt-321,Fe I,26.0,4073.76,3.26,-0.97,5.7,0.1,0.1,56.7,5.3,0.13,0.15,-0.02,-0.05,0.0
leipt-321,Fe I,26.0,4098.18,3.24,-0.97,5.97,0.13,0.1,72.7,6.5,0.19,0.15,-0.02,-0.08,0.0
leipt-321,Fe I,26.0,4104.11,3.26,-1.27,5.64,0.11,0.1,36.0,5.8,0.13,0.14,-0.02,-0.02,0.0
leipt-321,Fe I,26.0,4120.21,2.99,-1.23,5.89,0.14,0.1,68.7,6.9,0.18,0.16,-0.01,-0.08,-0.0
leipt-321,Fe I,26.0,4121.8,2.83,-1.28,5.54,0.13,0.1,56.7,7.0,0.14,0.16,-0.01,-0.05,-0.0
leipt-321,Fe I,26.0,4133.86,3.37,-1.13,5.81,0.08,0.1,47.6,4.6,0.16,0.14,-0.02,-0.03,0.0
leipt-321,Fe I,26.0,4139.93,0.99,-3.51,5.57,0.06,0.1,47.9,3.8,0.13,0.22,-0.02,-0.04,-0.0
leipt-321,Fe I,26.0,4143.42,3.05,-0.21,5.83,0.11,0.1,109.1,4.8,0.17,0.18,-0.05,-0.18,0.0
leipt-321,Fe I,26.0,4147.67,1.48,-2.07,5.42,0.14,0.1,86.5,6.1,0.17,0.22,-0.02,-0.13,-0.01
leipt-321,Fe I,26.0,4152.17,0.96,-3.16,6.01,0.12,0.1,90.3,5.1,0.16,0.24,-0.02,-0.15,-0.01
leipt-321,Fe I,26.0,4158.79,3.43,-0.7,5.44,0.08,0.1,47.0,4.6,0.16,0.14,-0.02,-0.03,0.0
leipt-321,Ti I,22.1,4161.53,1.08,-2.09,3.57,0.13,0.1,76.1,6.2,0.16,0.06,0.09,-0.09,0.04
leipt-321,Mg I,12.0,4167.27,4.35,-0.74,5.97,0.11,0.1,88.2,6.9,0.18,0.1,-0.04,-0.06,0.01
leipt-321,Fe I,26.0,4173.92,0.99,-3.29,6.12,0.14,0.1,88.0,6.2,0.17,0.24,-0.02,-0.14,-0.02
leipt-321,Fe I,26.0,4174.91,0.91,-2.94,5.74,0.13,0.1,90.4,5.5,0.14,0.24,-0.02,-0.15,-0.01
leipt-321,Fe I,26.1,4178.85,2.58,-2.51,5.55,0.08,0.1,74.0,3.7,0.15,0.01,0.1,-0.09,0.04
leipt-321,Ti I,22.1,4184.31,1.08,-2.49,3.58,0.07,0.1,54.9,4.2,0.12,0.06,0.09,-0.04,0.04
leipt-321,Fe I,26.0,4187.04,2.45,-0.56,5.45,0.18,0.1,110.6,9.5,0.16,0.2,-0.07,-0.16,0.0
leipt-321,Fe I,26.0,4199.1,3.04,0.17,5.42,0.14,0.1,107.6,6.2,0.16,0.18,-0.03,-0.19,-0.0
leipt-321,Fe I,26.1,4233.16,2.58,-2.02,5.76,0.1,0.1,107.2,4.6,0.19,0.02,0.09,-0.17,0.04
leipt-321,Fe I,26.0,4233.6,2.48,-0.6,5.38,0.09,0.1,104.2,4.3,0.16,0.2,-0.06,-0.15,0.0
leipt-321,Ti I,22.1,4316.79,2.05,-1.62,3.37,0.07,0.1,31.9,3.9,0.13,0.03,0.09,-0.02,0.03
leipt-321,Ca I,20.0,4318.65,1.9,-0.21,4.64,0.13,0.1,88.0,6.3,0.16,0.14,-0.02,-0.11,0.0
leipt-321,Ti I,22.1,4320.95,1.16,-1.88,3.28,0.22,0.1,68.7,11.4,0.14,0.06,0.1,-0.06,0.04
leipt-321,Ti I,22.1,4350.84,2.06,-1.7,3.57,0.06,0.1,37.8,3.4,0.14,0.03,0.09,-0.02,0.03
leipt-321,Fe I,26.0,4358.5,2.95,-1.57,5.78,0.09,0.1,48.0,5.3,0.15,0.15,-0.01,-0.03,0.0
leipt-321,Fe I,26.0,4367.9,1.61,-2.88,5.96,0.12,0.1,68.5,6.5,0.17,0.21,-0.01,-0.07,-0.0
leipt-321,Ti I,22.1,4394.06,1.22,-1.77,3.7,0.1,0.1,92.5,4.5,0.16,0.06,0.1,-0.13,0.04
leipt-321,Ti I,22.1,4399.77,1.24,-1.2,3.52,0.17,0.1,109.0,7.1,0.17,0.06,0.1,-0.18,0.04
leipt-321,Ti I,22.1,4409.52,1.23,-2.53,3.45,0.06,0.1,36.0,3.2,0.12,0.05,0.09,-0.02,0.04
leipt-321,Ti I,22.1,4411.07,3.09,-0.65,3.58,0.07,0.1,34.8,3.6,0.19,-0.0,0.1,-0.02,0.03
leipt-321,Ti I,22.1,4411.93,1.22,-2.62,3.65,0.07,0.1,43.2,4.1,0.15,0.05,0.09,-0.02,0.04
leipt-321,Fe I,26.1,4416.82,2.78,-2.57,5.66,0.07,0.1,67.3,3.7,0.16,0.0,0.1,-0.07,0.04
leipt-321,Ti I,22.1,4418.33,1.24,-1.99,3.53,0.1,0.1,72.1,5.5,0.17,0.05,0.1,-0.08,0.04
leipt-321,Ti I,22.1,4421.94,2.06,-1.64,3.32,0.08,0.1,28.1,3.9,0.13,0.03,0.09,-0.01,0.03
leipt-321,Ca I,20.0,4425.44,1.88,-0.36,4.65,0.12,0.1,84.1,6.4,0.15,0.15,-0.03,-0.09,0.0
leipt-321,Ca I,20.0,4435.68,1.89,-0.52,4.67,0.07,0.1,76.2,3.9,0.14,0.14,-0.03,-0.07,0.0
leipt-321,Fe I,26.0,4442.34,2.2,-1.23,5.57,0.08,0.1,100.4,3.9,0.17,0.2,-0.03,-0.14,-0.0
leipt-321,Ti I,22.1,4444.55,1.12,-2.2,3.52,0.06,0.1,67.7,3.4,0.15,0.05,0.1,-0.06,0.04
leipt-321,Fe I,26.0,4447.72,2.22,-1.36,5.8,0.08,0.1,104.1,3.9,0.17,0.2,-0.03,-0.15,-0.0
leipt-321,Ti I,22.0,4449.14,1.89,0.47,3.16,0.06,0.1,16.4,2.0,0.08,0.16,-0.02,-0.01,-0.0
leipt-321,Ti I,22.1,4450.48,1.08,-1.52,3.32,0.08,0.1,94.5,3.4,0.17,0.06,0.1,-0.13,0.04
leipt-321,Ti I,22.0,4450.89,1.88,0.32,3.58,0.1,0.1,27.3,4.8,0.18,0.16,-0.02,-0.01,-0.0
leipt-321,Ti I,22.0,4453.31,1.43,-0.03,3.31,0.08,0.1,21.8,3.6,0.13,0.17,-0.02,-0.01,-0.0
leipt-321,Ca I,20.0,4454.78,1.9,0.26,4.66,0.08,0.1,117.1,4.4,0.17,0.17,-0.08,-0.13,0.01
leipt-321,Ti I,22.0,4455.32,1.44,0.1,3.24,0.07,0.1,23.9,3.1,0.13,0.17,-0.02,-0.01,-0.0
leipt-321,Ca I,20.0,4455.89,1.9,-0.52,4.57,0.06,0.1,69.4,3.7,0.14,0.14,-0.02,-0.06,0.0
leipt-321,Ti I,22.0,4457.43,1.46,0.26,3.43,0.05,0.1,40.6,3.2,0.18,0.17,-0.02,-0.02,-0.0
leipt-321,Fe I,26.0,4459.12,2.17,-1.29,6.02,0.09,0.1,121.9,5.2,0.2,0.21,-0.05,-0.16,-0.0
leipt-321,Ti I,22.1,4468.49,1.13,-0.63,3.59,0.1,0.1,143.0,4.7,0.19,0.08,0.05,-0.24,0.04
leipt-321,Ti I,22.1,4469.15,1.08,-2.55,3.74,0.08,0.1,62.7,4.8,0.2,0.06,0.09,-0.05,0.04
leipt-321,Fe I,26.0,4484.22,3.6,-0.64,5.4,0.06,0.1,39.5,3.5,0.18,0.13,-0.01,-0.02,0.0
leipt-321,Fe I,26.1,4491.4,2.86,-2.71,5.57,0.06,0.1,49.7,3.1,0.15,0.0,0.1,-0.04,0.04
leipt-321,Ti I,22.1,4493.52,1.08,-2.78,3.32,0.06,0.1,25.9,2.8,0.12,0.06,0.09,-0.01,0.04
leipt-321,Fe I,26.0,4494.56,2.2,-1.14,5.74,0.09,0.1,113.9,4.9,0.17,0.21,-0.04,-0.16,-0.0
leipt-321,Ti I,22.1,4501.27,1.12,-0.77,3.61,0.08,0.1,138.7,4.0,0.2,0.08,0.06,-0.23,0.04
leipt-321,Fe I,26.1,4508.28,2.86,-2.42,5.79,0.07,0.1,77.9,3.7,0.16,0.0,0.11,-0.09,0.04
leipt-321,Ti I,22.0,4512.73,0.84,-0.4,3.33,0.04,0.1,36.9,2.1,0.11,0.2,-0.02,-0.02,-0.0
leipt-321,Fe I,26.1,4515.33,2.84,-2.6,5.64,0.07,0.1,60.5,3.8,0.17,-0.0,0.1,-0.05,0.04
leipt-321,Ti I,22.0,4518.02,0.82,-0.25,3.4,0.04,0.1,50.5,2.7,0.15,0.2,-0.02,-0.03,-0.0
leipt-321,Ti I,22.1,4518.33,1.08,-2.56,3.62,0.06,0.1,55.1,3.7,0.16,0.06,0.09,-0.04,0.04
leipt-321,Fe I,26.1,4520.22,2.81,-2.65,5.61,0.06,0.1,58.8,3.4,0.16,0.0,0.1,-0.05,0.04
leipt-321,Ti I,22.0,4527.3,0.81,-0.45,3.52,0.07,0.1,46.5,4.0,0.2,0.2,-0.02,-0.03,-0.0
leipt-321,Ti I,22.1,4529.48,1.57,-1.75,3.63,0.09,0.1,70.9,4.8,0.18,0.04,0.1,-0.07,0.04
leipt-321,Fe I,26.0,4531.15,1.48,-2.1,5.97,0.09,0.1,114.3,4.1,0.21,0.24,-0.03,-0.18,-0.01
leipt-321,Ti I,22.0,4533.24,0.85,0.54,3.22,0.08,0.1,83.9,4.1,0.16,0.21,-0.02,-0.1,-0.0
leipt-321,Ti I,22.0,4534.78,0.84,0.35,3.13,0.08,0.1,69.5,4.2,0.16,0.2,-0.02,-0.07,-0.0
leipt-321,Ti I,22.0,4535.57,0.82,0.14,3.15,0.06,0.1,59.2,3.8,0.14,0.2,-0.02,-0.05,-0.0
leipt-321,Ti I,22.0,4544.69,0.82,-0.45,3.31,0.07,0.1,34.3,3.7,0.14,0.2,-0.02,-0.02,-0.0
leipt-321,Ti I,22.1,4545.13,1.13,-2.45,3.36,0.07,0.1,42.8,4.0,0.12,0.05,0.09,-0.02,0.04
leipt-321,Fe I,26.0,4547.85,3.54,-0.82,5.64,0.06,0.1,46.3,3.8,0.15,0.14,-0.01,-0.03,0.0
leipt-321,Ti I,22.0,4548.76,0.82,-0.28,3.41,0.06,0.1,49.4,4.1,0.17,0.2,-0.02,-0.03,-0.0
leipt-321,Ti I,22.0,4555.48,0.85,-0.4,3.34,0.06,0.1,36.8,3.2,0.16,0.2,-0.02,-0.02,-0.0
leipt-321,Fe I,26.1,4555.89,2.83,-2.4,5.65,0.1,0.1,73.3,5.2,0.16,-0.0,0.1,-0.08,0.04
leipt-321,Cr I,24.1,4558.64,4.07,-0.43,3.7,0.05,0.1,44.2,2.6,0.15,-0.03,0.1,-0.03,0.03
leipt-321,Mg I,12.0,4571.1,0.0,-5.62,6.1,0.06,0.1,91.9,3.3,0.16,0.26,-0.01,-0.08,-0.02
leipt-321,Ti I,22.1,4571.97,1.57,-0.31,3.5,0.11,0.1,132.5,5.2,0.19,0.06,0.07,-0.22,0.04
leipt-321,Fe I,26.1,4576.33,2.84,-2.95,5.6,0.06,0.1,38.7,3.0,0.13,0.0,0.1,-0.02,0.03
leipt-321,Fe I,26.1,4582.84,2.84,-3.18,5.8,0.06,0.1,37.1,3.3,0.17,0.0,0.1,-0.02,0.03
leipt-321,Ti I,22.1,4583.41,1.16,-2.84,3.55,0.06,0.1,29.8,3.4,0.13,0.05,0.09,-0.01,0.04
leipt-321,Fe I,26.1,4583.83,2.81,-1.94,5.72,0.1,0.1,101.2,4.6,0.17,0.01,0.1,-0.15,0.04
leipt-321,Cr I,24.1,4588.2,4.07,-0.65,3.62,0.06,0.1,29.0,3.0,0.15,-0.03,0.1,-0.02,0.02
leipt-321,Cr I,24.0,4591.39,0.97,-1.74,3.91,0.06,0.1,32.2,3.1,0.15,0.19,-0.02,-0.02,-0.0
leipt-321,Fe I,26.0,4592.65,1.56,-2.46,6.13,0.1,0.1,102.0,4.5,0.22,0.23,-0.02,-0.16,-0.01
leipt-321,Cr I,24.0,4600.75,1.0,-1.25,3.84,0.06,0.1,53.9,4.0,0.17,0.19,-0.02,-0.04,-0.0
leipt-321,Fe I,26.0,4602.0,1.61,-3.13,5.91,0.05,0.1,52.8,3.1,0.14,0.21,-0.01,-0.04,-0.0
leipt-321,Fe I,26.0,4602.94,1.48,-2.21,5.53,0.09,0.1,89.2,4.0,0.16,0.23,-0.01,-0.13,-0.01
leipt-321,Fe I,26.0,4607.65,3.26,-1.33,5.62,0.06,0.1,34.1,3.2,0.15,0.14,-0.01,-0.02,0.0
leipt-321,Cr I,24.0,4616.12,0.98,-1.19,3.71,0.05,0.1,51.3,3.2,0.16,0.19,-0.02,-0.03,-0.0
leipt-321,Ti I,22.0,4617.27,1.75,0.44,3.33,0.05,0.1,28.4,2.4,0.13,0.16,-0.02,-0.01,-0.0
leipt-321,Fe I,26.0,4619.29,3.6,-1.06,5.74,0.06,0.1,35.4,3.2,0.15,0.13,-0.01,-0.02,0.0
leipt-321,Fe I,26.1,4620.51,2.83,-3.21,5.51,0.07,0.1,22.5,3.0,0.12,0.0,0.1,-0.01,0.03
leipt-321,Ti I,22.0,4623.1,1.74,0.16,3.49,0.08,0.1,23.7,3.6,0.17,0.16,-0.02,-0.01,-0.0
leipt-321,Fe I,26.0,4625.04,3.24,-1.27,5.71,0.05,0.1,44.3,3.2,0.14,0.15,-0.02,-0.03,0.0
leipt-321,Cr I,24.0,4626.17,0.97,-1.33,3.86,0.05,0.1,53.2,3.2,0.19,0.2,-0.02,-0.04,-0.0
leipt-321,Fe I,26.1,4629.33,2.81,-2.26,5.44,0.07,0.1,71.0,4.0,0.14,0.0,0.1,-0.08,0.04
leipt-321,Fe I,26.0,4630.12,2.28,-2.58,5.84,0.06,0.1,37.1,3.3,0.16,0.18,-0.02,-0.02,0.0
leipt-321,Fe I,26.0,4632.91,1.61,-2.9,5.87,0.05,0.1,64.4,3.1,0.16,0.21,-0.02,-0.06,-0.0
leipt-321,Cr I,24.1,4634.07,4.07,-1.05,3.71,0.08,0.1,16.6,2.6,0.12,-0.02,0.1,-0.01,0.02
leipt-321,Fe I,26.0,4637.5,3.28,-1.29,5.68,0.08,0.1,38.6,4.4,0.17,0.14,-0.02,-0.02,0.0
leipt-321,Cr I,24.0,4646.16,1.03,-0.74,3.56,0.06,0.1,66.3,3.1,0.16,0.2,-0.02,-0.07,-0.0
leipt-321,Ni I,28.0,4648.65,3.42,-0.09,4.34,0.07,0.1,39.2,3.9,0.13,0.13,-0.01,-0.02,0.0
leipt-321,Cr I,24.0,4651.29,0.98,-1.46,3.79,0.05,0.1,40.2,3.1,0.17,0.19,-0.02,-0.02,-0.0
leipt-321,Cr I,24.0,4652.16,1.0,-1.04,3.66,0.06,0.1,56.0,3.5,0.15,0.19,-0.02,-0.04,-0.0
leipt-321,Ti I,22.1,4657.2,1.24,-2.29,3.6,0.09,0.1,60.4,5.5,0.17,0.05,0.09,-0.05,0.04
leipt-321,Fe I,26.0,4678.85,3.6,-0.68,5.7,0.06,0.1,55.1,3.3,0.15,0.14,-0.01,-0.04,0.0
leipt-321,Mg I,12.0,4702.99,4.35,-0.44,5.79,0.05,0.1,104.5,3.7,0.19,0.12,-0.06,-0.06,0.01
leipt-321,Fe I,26.0,4707.27,3.24,-0.96,5.9,0.09,0.1,73.8,5.0,0.22,0.16,-0.02,-0.08,0.0
leipt-321,Ti I,22.1,4708.66,1.24,-2.35,3.57,0.06,0.1,55.1,4.0,0.18,0.05,0.09,-0.04,0.04
leipt-321,Ni I,28.0,4714.42,3.38,0.25,4.24,0.06,0.1,56.0,3.7,0.18,0.13,-0.01,-0.05,0.0
leipt-321,Zn I,30.0,4722.15,4.03,-0.37,2.77,0.07,0.1,28.7,3.3,0.14,0.06,0.05,-0.02,0.02
leipt-321,Fe I,26.0,4727.4,3.68,-1.06,5.56,0.08,0.1,22.9,3.4,0.19,0.13,-0.01,-0.01,0.0
leipt-321,Fe I,26.0,4733.59,1.48,-2.99,5.7,0.05,0.1,57.8,3.1,0.14,0.21,-0.01,-0.04,-0.0
leipt-321,Fe I,26.0,4736.77,3.21,-0.67,5.68,0.07,0.1,79.5,3.5,0.18,0.16,-0.02,-0.09,0.0
leipt-321,Ni I,28.0,4756.52,3.48,-0.27,4.5,0.06,0.1,35.0,3.5,0.17,0.13,-0.01,-0.02,0.0
leipt-321,Ti I,22.1,4762.78,1.08,-2.89,3.5,0.05,0.1,30.3,2.4,0.12,0.05,0.09,-0.01,0.04
leipt-321,Ti I,22.1,4763.88,1.22,-2.4,3.76,0.06,0.1,65.4,3.5,0.17,0.05,0.1,-0.05,0.04
leipt-321,Ti I,22.1,4764.52,1.24,-2.69,3.48,0.07,0.1,30.4,3.6,0.17,0.05,0.09,-0.01,0.04
leipt-321,Fe I,26.0,4772.8,1.56,-2.9,5.48,0.05,0.1,45.0,2.9,0.14,0.21,-0.02,-0.03,-0.0
leipt-321,Ni I,28.0,4786.54,3.42,-0.18,4.31,0.06,0.1,33.3,3.0,0.13,0.13,-0.01,-0.02,0.0
leipt-321,Ti I,22.1,4798.53,1.08,-2.66,3.47,0.05,0.1,41.3,3.0,0.16,0.05,0.09,-0.02,0.04
leipt-321,Zn I,30.0,4810.53,4.08,-0.15,2.74,0.06,0.1,35.6,2.9,0.14,0.06,0.05,-0.02,0.02
leipt-321,Cr I,24.1,4824.13,3.87,-0.92,3.86,0.06,0.1,38.4,3.3,0.17,-0.02,0.11,-0.02,0.03
leipt-321,Ni I,28.0,4831.18,3.6,-0.32,4.32,0.1,0.1,18.8,3.8,0.19,0.12,-0.01,-0.01,0.0
leipt-321,Ti I,22.0,4840.87,0.9,-0.43,2.99,0.06,0.1,17.8,2.1,0.08,0.19,-0.02,-0.01,-0.0
leipt-321,Ti I,22.1,4865.61,1.12,-2.7,3.28,0.05,0.1,26.9,2.6,0.09,0.05,0.09,-0.01,0.04
leipt-321,Ni I,28.0,4866.27,3.54,-0.22,4.21,0.1,0.1,21.2,3.9,0.15,0.12,-0.01,-0.01,0.0
leipt-321,Fe I,26.0,4871.32,2.86,-0.34,5.45,0.07,0.1,105.8,3.9,0.18,0.19,-0.05,-0.14,0.0
leipt-321,Fe I,26.0,4889.0,2.2,-2.55,5.76,0.07,0.1,40.5,3.7,0.18,0.18,-0.01,-0.02,0.0
leipt-321,Fe I,26.0,4890.76,2.88,-0.38,5.45,0.08,0.1,103.0,4.4,0.18,0.19,-0.04,-0.13,0.0
leipt-321,Fe I,26.0,4903.31,2.88,-0.89,5.57,0.08,0.1,82.2,4.4,0.17,0.18,-0.02,-0.09,0.0
leipt-321,Ti I,22.1,4911.19,3.12,-0.64,3.44,0.08,0.1,27.7,3.7,0.15,-0.0,0.1,-0.01,0.03
leipt-321,Fe I,26.0,4939.69,0.86,-3.25,5.74,0.09,0.1,86.0,4.3,0.18,0.25,-0.01,-0.11,-0.01
leipt-321,Fe I,26.0,4946.39,3.37,-1.11,5.64,0.05,0.1,42.2,3.1,0.16,0.14,-0.01,-0.03,0.0
leipt-321,Fe I,26.0,4966.09,3.33,-0.79,5.62,0.07,0.1,63.0,4.1,0.17,0.15,-0.02,-0.05,0.0
leipt-321,Fe I,26.0,4973.1,3.96,-0.69,5.6,0.07,0.1,28.1,3.2,0.15,0.12,-0.01,-0.01,0.0
leipt-321,Ti I,22.0,4991.07,0.84,0.45,3.38,0.11,0.1,91.5,5.3,0.22,0.22,-0.01,-0.12,-0.01
leipt-321,Fe I,26.0,4994.13,0.91,-2.97,5.74,0.13,0.1,96.7,6.2,0.2,0.26,-0.01,-0.14,-0.01
leipt-321,Ti I,22.0,4997.1,0.0,-2.07,3.54,0.11,0.1,15.7,3.6,0.13,0.23,-0.02,-0.0,-0.0
leipt-321,Ti I,22.0,4999.5,0.82,0.32,3.17,0.08,0.1,74.1,4.2,0.16,0.21,-0.01,-0.07,-0.0
leipt-321,Fe I,26.0,5001.86,3.88,-0.01,5.51,0.08,0.1,66.2,4.4,0.18,0.14,-0.01,-0.06,0.0
leipt-321,Fe I,26.0,5005.71,3.88,-0.12,5.44,0.06,0.1,55.4,3.4,0.15,0.13,-0.01,-0.04,0.0
leipt-321,Fe I,26.0,5012.07,0.86,-2.6,5.52,0.11,0.1,107.1,5.1,0.17,0.27,-0.02,-0.17,-0.02
leipt-321,Ti I,22.1,5013.69,1.58,-2.14,3.48,0.06,0.1,40.2,3.6,0.14,0.04,0.09,-0.02,0.04
leipt-321,Fe I,26.0,5014.94,3.94,-0.18,5.49,0.09,0.1,51.6,5.1,0.21,0.13,-0.01,-0.04,0.0
leipt-321,Ti I,22.0,5016.16,0.85,-0.48,3.28,0.09,0.1,31.5,4.8,0.16,0.2,-0.02,-0.02,-0.0
leipt-321,Fe I,26.1,5018.44,2.89,-1.1,5.66,0.1,0.1,142.1,6.7,0.24,0.02,0.08,-0.16,0.04
leipt-321,Fe I,26.0,5022.24,3.98,-0.33,5.16,0.07,0.1,23.3,2.9,0.13,0.12,-0.01,-0.01,0.0
leipt-321,Ti I,22.0,5022.87,0.82,-0.33,3.38,0.06,0.1,47.3,3.7,0.17,0.2,-0.02,-0.03,-0.0
leipt-321,Fe I,26.0,5028.13,3.57,-1.02,5.62,0.08,0.1,33.5,4.3,0.16,0.14,-0.01,-0.02,0.0
leipt-321,Ti I,22.0,5036.46,1.44,0.14,3.45,0.08,0.1,38.0,4.6,0.19,0.18,-0.02,-0.02,-0.0
leipt-321,Ti I,22.0,5039.96,0.02,-1.08,3.37,0.12,0.1,56.2,7.6,0.17,0.23,-0.02,-0.04,-0.0
leipt-321,Fe I,26.0,5051.64,0.91,-2.76,5.76,0.13,0.1,108.3,5.9,0.19,0.27,-0.02,-0.17,-0.02
leipt-321,Ti I,22.0,5064.65,0.05,-0.94,3.3,0.16,0.1,59.2,9.6,0.19,0.23,-0.02,-0.04,-0.01
leipt-321,Fe I,26.0,5079.74,0.99,-3.25,5.69,0.18,0.1,76.7,9.6,0.21,0.24,-0.01,-0.08,-0.01
leipt-321,Ni I,28.0,5080.53,3.65,0.32,4.31,0.12,0.1,48.0,7.5,0.15,0.13,-0.01,-0.03,0.0
leipt-321,Fe I,26.0,5098.7,2.17,-2.03,5.94,0.19,0.1,83.0,9.1,0.21,0.2,-0.0,-0.1,-0.0
leipt-321,Fe I,26.0,5123.72,1.01,-3.06,5.73,0.12,0.1,87.8,6.0,0.21,0.25,-0.01,-0.11,-0.01
leipt-321,Fe I,26.0,5127.36,0.91,-3.25,5.99,0.17,0.1,96.5,8.0,0.21,0.26,-0.01,-0.14,-0.01
leipt-321,Ti I,22.1,5129.16,1.89,-1.34,3.4,0.13,0.1,63.7,7.7,0.19,0.03,0.1,-0.05,0.04
leipt-321,Fe I,26.0,5133.69,4.18,0.36,5.31,0.1,0.1,57.9,6.3,0.19,0.12,-0.01,-0.05,0.0
leipt-321,Ni I,28.0,5137.07,1.68,-1.94,4.42,0.14,0.1,51.1,8.4,0.22,0.2,-0.0,-0.03,0.0
leipt-321,Fe I,26.0,5142.93,0.96,-3.07,5.82,0.22,0.1,94.6,10.2,0.24,0.26,-0.0,-0.13,-0.01
leipt-321,Fe I,26.0,5150.84,0.99,-3.04,5.62,0.14,0.1,84.2,7.3,0.21,0.25,-0.01,-0.1,-0.01
leipt-321,Fe I,26.0,5151.91,1.01,-3.32,5.72,0.15,0.1,73.6,8.0,0.18,0.24,-0.01,-0.07,-0.01
leipt-321,Fe I,26.0,5171.6,1.48,-1.72,5.71,0.15,0.1,125.1,7.6,0.2,0.26,-0.04,-0.19,-0.02
leipt-321,Mg I,12.0,5172.68,2.71,-0.39,5.71,0.06,0.1,264.8,13.5,0.33,0.21,-0.15,-0.04,0.03
leipt-321,Ti I,22.0,5173.74,0.0,-1.06,3.53,0.11,0.1,69.8,6.3,0.22,0.24,-0.02,-0.06,-0.01
leipt-321,Mg I,12.0,5183.6,2.72,-0.17,5.74,0.08,0.1,325.6,24.1,0.42,0.21,-0.16,-0.02,0.04
leipt-321,Ti I,22.1,5185.9,1.89,-1.41,3.35,0.11,0.1,57.0,6.8,0.18,0.03,0.1,-0.04,0.04
leipt-321,Ti I,22.0,5192.97,0.02,-0.95,3.51,0.15,0.1,73.6,8.5,0.24,0.24,-0.02,-0.07,-0.01
leipt-321,Fe I,26.0,5194.94,1.56,-2.02,5.78,0.14,0.1,110.5,6.6,0.2,0.25,-0.02,-0.17,-0.01
leipt-321,Fe I,26.1,5197.57,3.23,-2.22,5.92,0.14,0.1,78.5,8.3,0.24,-0.01,0.11,-0.08,0.04
leipt-321,Cr I,24.0,5206.02,0.94,0.02,3.57,0.12,0.1,114.2,5.9,0.22,0.23,-0.03,-0.16,-0.01
leipt-321,Ti I,22.0,5210.38,0.05,-0.82,3.34,0.1,0.1,69.2,6.0,0.19,0.24,-0.02,-0.06,-0.01
leipt-321,Fe I,26.0,5215.18,3.26,-0.86,5.63,0.11,0.1,64.6,6.8,0.2,0.16,-0.02,-0.06,0.0
leipt-321,Fe I,26.0,5216.27,1.61,-2.08,5.39,0.09,0.1,86.2,4.5,0.2,0.23,-0.01,-0.11,-0.01
leipt-321,Fe I,26.0,5217.39,3.21,-1.07,5.82,0.11,0.1,66.8,6.3,0.23,0.16,-0.02,-0.06,0.0
leipt-321,Fe I,26.0,5227.19,1.56,-1.23,5.63,0.17,0.1,143.0,10.0,0.22,0.27,-0.06,-0.2,-0.02
leipt-321,Fe I,26.1,5234.62,3.22,-2.18,5.7,0.1,0.1,66.8,6.0,0.22,-0.01,0.11,-0.06,0.04
leipt-321,Fe I,26.0,5242.49,3.63,-0.83,5.74,0.09,0.1,48.1,5.4,0.24,0.14,-0.01,-0.03,0.0
leipt-321,Fe I,26.0,5250.65,2.2,-2.18,6.05,0.15,0.1,80.9,8.1,0.24,0.2,-0.01,-0.09,-0.0
leipt-321,Fe I,26.1,5264.8,3.23,-3.13,5.72,0.11,0.1,18.4,4.2,0.18,-0.01,0.1,-0.01,0.03
leipt-321,Fe I,26.0,5283.62,3.24,-0.45,5.84,0.14,0.1,101.3,7.6,0.22,0.18,-0.04,-0.12,0.0
leipt-321,Fe I,26.1,5284.08,2.89,-3.11,5.79,0.14,0.1,39.2,7.6,0.18,-0.0,0.1,-0.02,0.04
leipt-321,Cr I,24.0,5296.69,0.98,-1.36,3.7,0.08,0.1,43.7,5.0,0.17,0.2,-0.02,-0.03,-0.0
leipt-321,Cr I,24.0,5298.27,0.98,-1.14,3.63,0.13,0.1,53.2,7.9,0.2,0.2,-0.01,-0.03,-0.0
leipt-321,Fe I,26.0,5302.3,3.28,-0.73,5.81,0.11,0.1,81.7,6.2,0.23,0.17,-0.02,-0.09,0.0
leipt-321,Fe I,26.0,5307.36,1.61,-2.91,5.84,0.11,0.1,65.7,6.6,0.22,0.22,-0.01,-0.06,-0.0
leipt-321,Fe I,26.0,5324.18,3.21,-0.11,5.6,0.11,0.1,109.0,6.2,0.21,0.19,-0.05,-0.13,0.0
leipt-321,Fe I,26.0,5332.9,1.56,-2.78,5.64,0.08,0.1,64.8,4.6,0.18,0.22,-0.01,-0.06,-0.01
leipt-321,Ti I,22.1,5336.79,1.58,-1.6,3.38,0.09,0.1,69.3,5.1,0.2,0.04,0.1,-0.06,0.05
leipt-321,Fe I,26.0,5339.93,3.26,-0.63,5.94,0.13,0.1,95.6,7.4,0.25,0.18,-0.03,-0.11,0.0
leipt-321,Fe I,26.0,5341.02,1.61,-1.95,5.72,0.13,0.1,109.4,6.4,0.22,0.25,-0.02,-0.16,-0.02
leipt-321,Cr I,24.0,5345.8,1.0,-0.95,3.73,0.08,0.1,69.6,5.0,0.22,0.2,-0.01,-0.06,-0.0
leipt-321,Cr I,24.0,5348.31,1.0,-1.21,3.86,0.11,0.1,61.5,6.7,0.24,0.2,-0.02,-0.05,-0.0
leipt-321,Ca I,20.0,5349.46,2.71,-0.31,4.74,0.08,0.1,41.6,4.7,0.19,0.11,-0.01,-0.02,0.0
leipt-321,Fe I,26.0,5371.49,0.96,-1.64,5.58,0.09,0.1,157.9,6.1,0.23,0.3,-0.08,-0.19,-0.02
leipt-321,Ti I,22.1,5381.02,1.56,-1.97,3.52,0.09,0.1,56.3,5.6,0.2,0.04,0.1,-0.04,0.04
leipt-321,Fe I,26.0,5393.17,3.24,-0.72,5.54,0.08,0.1,69.8,4.7,0.19,0.16,-0.02,-0.06,0.0
leipt-321,Fe I,26.0,5397.13,0.91,-1.98,5.45,0.11,0.1,134.3,5.8,0.22,0.29,-0.04,-0.2,-0.03
leipt-321,Fe I,26.0,5405.78,0.99,-1.85,5.74,0.1,0.1,153.3,6.1,0.25,0.3,-0.07,-0.2,-0.02
leipt-321,Cr I,24.0,5409.78,1.03,-0.67,3.62,0.1,0.1,77.5,5.4,0.22,0.21,-0.01,-0.08,-0.0
leipt-321,Ti I,22.1,5418.77,1.58,-2.13,3.6,0.1,0.1,50.0,5.9,0.24,0.04,0.1,-0.03,0.04
leipt-321,Fe I,26.0,5429.7,0.96,-1.88,5.71,0.11,0.1,151.9,6.9,0.24,0.3,-0.06,-0.2,-0.02
leipt-321,Fe I,26.0,5434.52,1.01,-2.13,5.74,0.1,0.1,136.5,5.1,0.24,0.29,-0.04,-0.2,-0.03
leipt-321,Ni I,28.0,5476.9,1.82,-0.78,4.5,0.15,0.1,108.9,7.2,0.26,0.23,-0.0,-0.17,-0.01
leipt-321,Fe I,26.0,5497.52,1.01,-2.83,5.78,0.11,0.1,104.2,5.2,0.22,0.27,-0.01,-0.15,-0.02
leipt-321,Fe I,26.0,5501.46,0.96,-3.05,5.87,0.11,0.1,100.7,5.5,0.22,0.26,-0.0,-0.14,-0.02
leipt-321,Fe I,26.0,5506.78,0.99,-2.79,5.52,0.09,0.1,94.2,4.7,0.21,0.26,-0.01,-0.13,-0.02
leipt-321,Mg I,12.0,5528.4,4.35,-0.5,5.76,0.06,0.1,97.6,4.3,0.21,0.12,-0.03,-0.06,0.01
leipt-321,Fe I,26.1,5534.83,3.24,-2.75,5.83,0.08,0.1,40.9,4.8,0.21,-0.01,0.1,-0.02,0.04
leipt-321,Fe I,26.0,5569.62,3.41,-0.52,5.53,0.06,0.1,70.0,3.9,0.22,0.16,-0.02,-0.06,0.0
leipt-321,Fe I,26.0,5572.84,3.39,-0.28,5.7,0.09,0.1,95.0,5.2,0.22,0.17,-0.03,-0.11,0.0
leipt-321,Ca I,20.0,5581.96,2.52,-0.56,4.88,0.07,0.1,47.3,4.4,0.21,0.12,-0.01,-0.03,0.0
leipt-321,Fe I,26.0,5586.76,3.37,-0.11,5.73,0.07,0.1,108.3,4.2,0.22,0.18,-0.04,-0.12,0.01
leipt-321,Ca I,20.0,5588.75,2.52,0.21,4.67,0.06,0.1,80.6,3.5,0.19,0.13,-0.01,-0.08,0.0
leipt-321,Ca I,20.0,5590.11,2.52,-0.57,4.79,0.06,0.1,41.2,3.3,0.2,0.12,-0.01,-0.02,0.0
leipt-321,Ca I,20.0,5594.46,2.52,0.1,4.72,0.08,0.1,77.3,4.2,0.2,0.13,-0.0,-0.07,0.0
leipt-321,Ca I,20.0,5598.48,2.52,-0.09,4.8,0.08,0.1,71.2,4.8,0.24,0.12,-0.01,-0.06,0.0
leipt-321,Ca I,20.0,5601.28,2.53,-0.52,4.65,0.06,0.1,36.1,3.3,0.16,0.12,-0.01,-0.02,0.0
leipt-321,Fe I,26.0,5615.64,3.33,0.04,5.38,0.09,0.1,99.3,4.9,0.21,0.18,-0.03,-0.12,0.0
leipt-321,Fe I,26.0,5624.54,3.41,-0.76,5.43,0.06,0.1,49.4,3.6,0.17,0.15,-0.01,-0.03,0.0
leipt-321,Fe I,26.0,5658.82,3.39,-0.76,5.57,0.08,0.1,59.9,4.7,0.24,0.15,-0.01,-0.05,0.0
leipt-321,Fe I,26.0,5662.52,4.18,-0.41,5.61,0.07,0.1,32.0,3.5,0.18,0.12,-0.01,-0.02,0.0
leipt-321,Mg I,12.0,5711.09,4.34,-1.72,5.91,0.09,0.1,26.3,4.1,0.19,0.1,-0.01,-0.01,0.0
leipt-321,Ni I,28.0,5754.66,1.93,-2.22,4.41,0.12,0.1,22.0,5.5,0.27,0.18,-0.01,-0.01,0.0
leipt-321,Fe I,26.0,5762.99,4.21,-0.36,5.71,0.06,0.1,38.1,3.4,0.21,0.12,-0.01,-0.02,0.0
leipt-321,Ca I,20.0,5857.45,2.93,0.23,4.7,0.08,0.1,58.2,4.6,0.23,0.11,-0.01,-0.04,0.0
leipt-321,Na I,11.0,5895.92,0.0,-0.19,4.59,0.05,0.1,198.7,5.4,0.28,0.23,-0.1,-0.1,0.0
leipt-321,Ca I,20.0,6102.72,1.88,-0.79,4.71,0.07,0.1,69.0,4.4,0.21,0.15,-0.02,-0.05,0.0
leipt-321,Ni I,28.0,6108.12,1.68,-2.6,4.59,0.09,0.1,26.7,4.6,0.24,0.19,-0.01,-0.01,0.0
leipt-321,Ca I,20.0,6122.22,1.89,-0.32,4.83,0.06,0.1,105.0,3.4,0.24,0.17,-0.04,-0.1,0.0
leipt-321,Ca I,20.0,6162.17,1.9,-0.09,4.83,0.06,0.1,118.8,3.9,0.24,0.18,-0.05,-0.11,0.01
leipt-321,Ca I,20.0,6169.04,2.52,-0.8,4.82,0.06,0.1,31.7,3.4,0.22,0.12,-0.01,-0.02,0.0
leipt-321,Ca I,20.0,6169.56,2.53,-0.48,4.92,0.05,0.1,56.2,3.4,0.24,0.12,-0.01,-0.04,0.0
leipt-321,Ni I,28.0,6191.17,1.68,-2.47,4.3,0.08,0.1,20.1,3.2,0.17,0.19,-0.01,-0.01,0.0
leipt-321,Fe I,26.0,6219.28,2.2,-2.45,5.91,0.06,0.1,60.9,3.8,0.24,0.2,-0.0,-0.05,-0.0
leipt-321,Fe I,26.0,6246.32,3.6,-0.77,5.55,0.05,0.1,45.2,3.1,0.26,0.14,-0.01,-0.03,0.0
leipt-321,Fe I,26.1,6247.56,3.89,-2.3,5.5,0.07,0.1,15.5,2.2,0.18,-0.03,0.11,-0.01,0.03
leipt-321,Fe I,26.0,6265.13,2.17,-2.54,5.88,0.06,0.1,55.1,3.6,0.24,0.2,-0.01,-0.04,-0.0
leipt-321,Fe I,26.0,6301.5,3.65,-0.71,5.66,0.05,0.1,52.2,3.3,0.25,0.14,-0.0,-0.04,0.0
leipt-321,Fe I,26.0,6335.33,2.2,-2.18,5.72,0.06,0.1,66.2,3.9,0.21,0.2,-0.0,-0.06,-0.0
leipt-321,Fe I,26.0,6336.82,3.68,-0.85,5.6,0.04,0.1,38.3,2.5,0.19,0.14,-0.01,-0.02,0.0
leipt-321,Fe I,26.0,6400.0,3.6,-0.27,5.51,0.06,0.1,73.8,3.9,0.25,0.16,-0.01,-0.07,0.0
leipt-321,Fe I,26.0,6408.02,3.68,-0.99,5.66,0.07,0.1,34.0,3.5,0.24,0.14,-0.0,-0.02,0.0
leipt-321,Fe I,26.0,6411.65,3.65,-0.59,5.63,0.05,0.1,58.2,3.3,0.27,0.15,-0.01,-0.04,0.0
leipt-321,Fe I,26.0,6430.85,2.17,-1.95,5.69,0.05,0.1,80.2,3.0,0.23,0.21,-0.0,-0.08,-0.0
leipt-321,Fe I,26.1,6432.68,2.89,-3.57,5.81,0.06,0.1,20.3,2.3,0.17,-0.0,0.1,-0.01,0.04
leipt-321,Ca I,20.0,6439.08,2.52,0.47,4.68,0.06,0.1,98.4,3.6,0.28,0.14,-0.01,-0.11,0.0
leipt-321,Ca I,20.0,6449.81,2.52,-0.5,4.73,0.06,0.1,43.3,3.6,0.27,0.12,-0.01,-0.02,0.0
leipt-321,Fe I,26.1,6456.38,3.9,-2.05,5.84,0.09,0.1,41.4,5.0,0.34,-0.03,0.11,-0.03,0.04
leipt-321,Ca I,20.0,6499.65,2.52,-0.82,4.81,0.05,0.1,30.6,2.3,0.18,0.12,-0.01,-0.01,0.0
leipt-321,Fe I,26.1,6516.08,2.89,-3.37,5.71,0.07,0.1,24.7,3.2,0.25,-0.01,0.1,-0.01,0.04
leipt-321,Ni I,28.0,6643.63,1.68,-2.22,4.52,0.06,0.1,44.7,3.5,0.24,0.2,-0.0,-0.03,0.0
leipt-321,Ca I,20.0,6717.68,2.71,-0.52,4.77,0.04,0.1,33.9,2.5,0.21,0.11,-0.01,-0.02,0.0
leipt-321,Ni I,28.0,6767.77,1.82,-2.14,4.4,0.05,0.1,33.2,2.6,0.22,0.19,-0.0,-0.02,0.0
leipt-321,K I,19.0,7664.91,0.0,0.12,4.19,0.05,0.1,127.0,3.3,0.29,0.19,-0.04,-0.12,-0.0
leipt-321,K I,19.0,7698.97,0.0,-0.18,4.08,0.05,0.1,100.9,2.9,0.28,0.17,-0.01,-0.1,-0.0
leipt-321,Ni I,28.0,7714.31,1.93,-2.0,4.45,0.04,0.1,39.7,2.4,0.25,0.19,-0.0,-0.02,0.0
leipt-321,Ni I,28.0,7788.93,1.95,-2.18,4.53,0.05,0.1,33.2,2.9,0.28,0.19,-0.0,-0.02,-0.0
leipt-321,Sc I,21.1,5526.0,nan,nan,1.67,0.13,0.1,-999.0,-999.0,0.19,0.01,0.09,-0.06,0.03
leipt-321,Sc I,21.1,5030.0,nan,nan,1.59,0.14,0.1,-999.0,-999.0,0.18,0.0,0.1,-0.06,0.04
leipt-321,Sc I,21.1,4669.0,nan,nan,1.64,0.1,0.1,-999.0,-999.0,0.14,0.01,0.09,-0.04,0.04
leipt-321,Sc I,21.1,4415.0,nan,nan,1.47,0.14,0.1,-999.0,-999.0,0.14,0.04,0.07,-0.1,0.03
leipt-321,Mn I,25.0,4823.52,2.32,0.14,3.18,0.09,0.1,-999.0,-999.0,0.14,0.16,-0.02,-0.03,-0.0
leipt-321,Mn I,25.0,4783.43,2.3,0.04,3.08,0.13,0.1,-999.0,-999.0,0.14,0.15,-0.02,-0.02,-0.0
leipt-321,Mn I,25.0,4766.42,2.92,0.1,3.15,0.08,0.1,-999.0,-999.0,0.13,0.11,-0.05,-0.0,-0.02
leipt-321,Mn I,25.0,4762.37,2.89,0.3,3.18,0.06,0.1,-999.0,-999.0,0.16,0.11,-0.02,-0.0,-0.0
leipt-321,Mn I,25.0,4754.04,2.28,-0.08,3.06,0.13,0.1,-999.0,-999.0,0.12,0.14,-0.01,-0.01,-0.0
leipt-321,C-H,106.0,4310.0,nan,nan,6.66,0.02,0.1,-999.0,-999.0,0.13,0.28,-0.11,-0.01,0.1
leipt-321,C-H,106.0,4323.0,nan,nan,6.67,0.05,0.1,-999.0,-999.0,0.14,0.26,-0.11,-0.0,0.11
leipt-321,Mn I,25.0,4040.0,nan,nan,3.18,0.18,0.1,-999.0,-999.0,0.15,0.14,0.0,-0.03,-0.02
leipt-321,Al I,13.0,3962.0,nan,nan,3.84,0.2,0.1,-999.0,-999.0,0.13,0.18,-0.11,-0.11,-0.01
leipt-321,V I,23.0,4379.0,nan,nan,2.15,0.11,0.1,-999.0,-999.0,0.12,0.15,0.0,-0.02,-0.04
leipt-321,V II,23.1,4006.0,nan,nan,2.38,0.1,0.1,-999.0,-999.0,0.14,0.01,0.09,-0.02,0.03
leipt-321,V II,23.1,3952.0,nan,nan,2.05,0.21,0.1,-999.0,-999.0,0.14,-0.03,0.09,-0.01,0.03
leipt-321,Co I,27.0,4110.0,nan,nan,3.35,0.12,0.1,-999.0,-999.0,0.15,0.18,-0.02,-0.01,-0.0
leipt-321,Co I,27.0,4119.0,nan,nan,3.05,0.19,0.1,-999.0,-999.0,0.12,0.27,-0.01,-0.08,-0.03
leipt-321,Co I,27.0,4121.0,nan,nan,3.6,0.22,0.1,-999.0,-999.0,0.14,0.16,-0.23,-0.26,-0.06
leipt-321,Sr I,38.1,4215.52,0.0,-0.17,0.07,0.22,0.1,-999.0,-999.0,0.15,0.08,0.08,-0.17,-0.02
leipt-321,Ba I,56.1,4554.03,0.0,0.17,-0.95,0.1,0.1,-999.0,-999.0,0.13,0.1,0.09,-0.06,0.05
leipt-321,Ba I,56.1,4934.08,0.0,-0.16,-0.92,0.12,0.1,-999.0,-999.0,0.13,0.15,0.09,-0.03,0.01
leipt-321,Ba I,56.1,6141.71,0.7,-0.08,-0.98,0.12,0.1,-999.0,-999.0,0.18,0.11,0.08,-0.02,0.05
leipt-321,Ba I,56.1,6496.9,0.6,-0.38,-0.76,0.07,0.1,-999.0,-999.0,0.2,0.05,0.09,-0.0,0.05
leipt-321,Sr I,38.1,4078.0,nan,nan,0.07,nan,0.1,nan,nan,nan,nan,nan,nan,nan
leipt-321,Eu I,63.1,4129.0,nan,nan,-1.32,nan,0.1,nan,nan,nan,nan,nan,nan,nan
leipt-321,C-N,607.0,3877.0,nan,nan,6.51,nan,0.1,nan,nan,nan,nan,nan,nan,nan
leipt-186,Mg I,12.0,3986.75,4.35,-1.06,5.27,0.06,0.1,36.5,3.7,0.14,0.09,-0.02,-0.01,-0.0
leipt-186,Fe I,26.0,4001.66,2.17,-1.9,4.92,0.04,0.1,57.9,2.8,0.13,0.19,-0.03,-0.03,-0.02
leipt-186,Ti I,22.1,4012.38,0.57,-1.78,2.58,0.08,0.1,118.2,3.8,0.2,0.07,0.08,-0.16,0.03
leipt-186,Ti I,22.1,4025.13,0.61,-2.11,2.47,0.07,0.1,94.6,3.7,0.18,0.08,0.09,-0.09,0.03
leipt-186,Fe I,26.0,4030.18,2.2,-2.31,4.85,0.06,0.1,27.6,2.9,0.13,0.19,-0.02,-0.01,-0.01
leipt-186,Fe I,26.0,4032.63,1.48,-2.38,4.92,0.06,0.1,80.2,3.6,0.16,0.22,-0.05,-0.07,-0.02
leipt-186,Ti I,22.1,4053.82,1.89,-1.07,2.29,0.05,0.1,51.0,3.2,0.16,0.04,0.1,-0.03,0.04
leipt-186,Ti I,22.1,4056.19,0.61,-3.28,2.77,0.06,0.1,39.9,3.6,0.2,0.09,0.11,-0.02,0.04
leipt-186,Mg I,12.0,4057.5,4.35,-0.9,5.32,0.08,0.1,50.3,5.1,0.23,0.09,-0.02,-0.02,-0.01
leipt-186,Fe I,26.0,4063.28,3.37,-0.81,5.1,0.05,0.1,47.9,3.0,0.17,0.14,-0.02,-0.02,-0.01
leipt-186,Fe I,26.0,4067.98,3.21,-0.53,4.8,0.05,0.1,58.5,3.2,0.16,0.15,-0.03,-0.04,-0.01
leipt-186,Fe I,26.0,4070.77,3.24,-0.87,4.81,0.04,0.1,36.2,2.4,0.12,0.15,-0.02,-0.02,-0.01
leipt-186,Fe I,26.0,4073.76,3.26,-0.97,4.87,0.07,0.1,32.3,3.9,0.12,0.15,-0.02,-0.01,-0.01
leipt-186,Fe I,26.0,4080.21,3.28,-1.18,5.01,0.06,0.1,27.8,2.9,0.15,0.15,-0.02,-0.01,-0.01
leipt-186,Fe I,26.0,4084.49,3.33,-0.54,5.03,0.06,0.1,63.7,4.1,0.19,0.14,-0.03,-0.04,-0.02
leipt-186,Fe I,26.0,4098.18,3.24,-0.97,5.08,0.05,0.1,46.4,3.1,0.16,0.15,-0.02,-0.02,-0.01
leipt-186,Fe I,26.0,4104.11,3.26,-1.27,5.19,0.07,0.1,33.5,3.9,0.14,0.15,-0.02,-0.01,-0.01
leipt-186,Fe I,26.0,4118.54,3.57,0.27,4.59,0.06,0.1,68.7,3.9,0.18,0.12,-0.03,-0.05,-0.02
leipt-186,Fe I,26.0,4120.21,2.99,-1.23,4.88,0.06,0.1,36.8,3.8,0.16,0.16,-0.02,-0.02,-0.01
leipt-186,Fe I,26.0,4133.86,3.37,-1.13,4.97,0.08,0.1,23.6,3.7,0.15,0.15,-0.02,-0.01,-0.01
leipt-186,Fe I,26.0,4139.93,0.99,-3.51,4.98,0.03,0.1,51.5,2.4,0.15,0.24,-0.04,-0.03,-0.02
leipt-186,Fe I,26.0,4143.42,3.05,-0.21,4.93,0.07,0.1,96.3,3.3,0.2,0.15,-0.05,-0.1,-0.03
leipt-186,Fe I,26.0,4147.67,1.48,-2.07,4.83,0.05,0.1,93.6,2.8,0.15,0.22,-0.05,-0.09,-0.03
leipt-186,Fe I,26.0,4150.25,3.43,-1.19,5.01,0.05,0.1,20.1,2.2,0.16,0.14,-0.02,-0.01,-0.01
leipt-186,Fe I,26.0,4152.17,0.96,-3.16,5.29,0.06,0.1,94.7,3.4,0.18,0.24,-0.05,-0.1,-0.04
leipt-186,Fe I,26.0,4153.9,3.4,-0.28,4.84,0.05,0.1,63.9,3.0,0.17,0.14,-0.03,-0.04,-0.02
leipt-186,Ti I,22.1,4161.53,1.08,-2.09,2.53,0.05,0.1,65.6,3.4,0.16,0.07,0.1,-0.04,0.04
leipt-186,Mg I,12.0,4167.27,4.35,-0.74,5.14,0.06,0.1,48.5,3.8,0.17,0.09,-0.02,-0.02,-0.01
leipt-186,Fe I,26.0,4173.92,0.99,-3.29,5.16,0.05,0.1,78.2,3.5,0.18,0.24,-0.04,-0.06,-0.03
leipt-186,Fe I,26.0,4174.91,0.91,-2.94,5.13,0.06,0.1,100.9,2.8,0.17,0.24,-0.06,-0.11,-0.04
leipt-186,Fe I,26.1,4178.85,2.58,-2.51,4.89,0.05,0.1,78.7,3.0,0.17,0.01,0.1,-0.06,0.03
leipt-186,Ti I,22.1,4184.31,1.08,-2.49,2.58,0.04,0.1,42.3,2.7,0.15,0.07,0.11,-0.02,0.04
leipt-186,Fe I,26.0,4187.04,2.45,-0.56,4.94,0.07,0.1,116.5,3.3,0.19,0.18,-0.07,-0.14,-0.04
leipt-186,Fe I,26.1,4233.16,2.58,-2.02,4.96,0.06,0.1,110.1,2.8,0.19,-0.0,0.08,-0.12,0.02
leipt-186,Fe I,26.0,4233.6,2.48,-0.6,4.83,0.06,0.1,108.2,2.9,0.18,0.17,-0.06,-0.12,-0.04
leipt-186,Ti I,22.1,4316.79,2.05,-1.62,2.66,0.06,0.1,30.6,3.0,0.19,0.04,0.11,-0.01,0.04
leipt-186,Ca I,20.0,4318.65,1.9,-0.21,3.78,0.05,0.1,62.4,2.9,0.19,0.13,-0.03,-0.03,-0.02
leipt-186,Fe I,26.0,4326.75,2.95,-1.81,4.92,0.07,0.1,15.5,2.2,0.14,0.16,-0.02,-0.0,-0.01
leipt-186,Ti I,22.1,4330.24,2.05,-1.64,2.47,0.07,0.1,21.0,2.8,0.19,0.04,0.11,-0.0,0.04
leipt-186,Ti I,22.1,4330.7,1.18,-2.09,2.55,0.03,0.1,60.4,2.2,0.15,0.06,0.1,-0.03,0.04
leipt-186,Ni I,28.0,4331.64,1.68,-2.27,3.75,0.04,0.1,22.3,1.9,0.15,0.2,-0.02,-0.01,-0.01
leipt-186,Fe I,26.0,4337.05,1.56,-1.7,4.89,0.06,0.1,114.0,2.9,0.19,0.22,-0.06,-0.14,-0.04
leipt-186,Cr I,24.0,4344.5,1.0,-0.65,2.82,0.06,0.1,59.9,4.1,0.15,0.19,-0.04,-0.03,-0.02
leipt-186,Ti I,22.1,4350.84,2.06,-1.7,2.67,0.06,0.1,26.2,2.9,0.18,0.04,0.11,-0.01,0.04
leipt-186,Fe I,26.0,4351.54,2.99,-1.64,5.16,0.06,0.1,30.2,3.4,0.17,0.16,-0.02,-0.01,-0.01
leipt-186,Fe I,26.0,4358.5,2.95,-1.57,5.04,0.06,0.1,30.7,3.2,0.2,0.16,-0.02,-0.01,-0.01
leipt-186,Fe I,26.0,4367.9,1.61,-2.88,5.16,0.04,0.1,56.8,2.7,0.19,0.21,-0.03,-0.03,-0.02
leipt-186,Fe I,26.1,4385.38,2.78,-2.64,5.03,0.04,0.1,66.2,2.7,0.18,0.0,0.1,-0.04,0.03
leipt-186,Ti I,22.1,4394.06,1.22,-1.77,2.46,0.04,0.1,73.5,2.3,0.17,0.06,0.1,-0.04,0.04
leipt-186,Ti I,22.1,4395.03,1.08,-0.54,2.57,0.09,0.1,153.8,4.2,0.22,0.06,0.07,-0.21,0.02
leipt-186,Ti I,22.1,4395.84,1.24,-1.93,2.44,0.03,0.1,58.4,2.3,0.16,0.06,0.1,-0.03,0.04
leipt-186,Ti I,22.1,4399.77,1.24,-1.2,2.33,0.06,0.1,99.5,3.4,0.17,0.05,0.09,-0.09,0.03
leipt-186,Ni I,28.0,4401.54,3.19,0.06,3.63,0.05,0.1,43.8,3.1,0.17,0.14,-0.02,-0.02,-0.01
leipt-186,Fe I,26.0,4408.41,2.2,-1.74,5.02,0.04,0.1,76.9,2.3,0.17,0.19,-0.04,-0.05,-0.02
leipt-186,Ti I,22.1,4409.52,1.23,-2.53,2.49,0.04,0.1,25.9,1.8,0.14,0.07,0.11,-0.01,0.04
leipt-186,Ti I,22.1,4411.07,3.09,-0.65,2.58,0.07,0.1,16.1,2.2,0.16,0.01,0.11,-0.0,0.03
leipt-186,Ti I,22.1,4411.93,1.22,-2.62,2.63,0.03,0.1,28.8,1.6,0.13,0.07,0.11,-0.01,0.04
leipt-186,Ti I,22.1,4418.33,1.24,-1.99,2.48,0.03,0.1,58.3,2.0,0.16,0.06,0.1,-0.03,0.04
leipt-186,Ca I,20.0,4425.44,1.88,-0.36,3.81,0.04,0.1,56.5,2.7,0.16,0.13,-0.03,-0.02,-0.01
leipt-186,Ti I,22.1,4432.1,1.24,-3.08,2.49,0.09,0.1,8.5,1.8,0.11,0.07,0.11,-0.0,0.04
leipt-186,Ca I,20.0,4434.96,1.89,-0.01,3.85,0.08,0.1,81.9,4.7,0.18,0.13,-0.04,-0.06,-0.02
leipt-186,Ca I,20.0,4435.68,1.89,-0.52,4.01,0.04,0.1,58.2,2.7,0.19,0.13,-0.03,-0.03,-0.01
leipt-186,Fe I,26.0,4442.34,2.2,-1.23,5.0,0.06,0.1,105.6,3.0,0.2,0.19,-0.06,-0.11,-0.03
leipt-186,Ti I,22.1,4443.8,1.08,-0.71,2.32,0.07,0.1,135.8,2.4,0.2,0.06,0.1,-0.16,0.02
leipt-186,Ti I,22.1,4444.55,1.12,-2.2,2.57,0.03,0.1,60.1,2.5,0.17,0.07,0.1,-0.03,0.04
leipt-186,Fe I,26.0,4447.72,2.22,-1.36,4.92,0.05,0.1,92.2,2.8,0.18,0.19,-0.05,-0.08,-0.03
leipt-186,Ti I,22.0,4450.89,1.88,0.32,2.22,0.14,0.1,3.8,1.4,-0.07,0.17,-0.02,0.0,-0.01
leipt-186,Ca I,20.0,4454.78,1.9,0.26,3.76,0.05,0.1,91.8,2.9,0.19,0.13,-0.05,-0.07,-0.02
leipt-186,Ti I,22.0,4455.32,1.44,0.1,2.54,0.05,0.1,14.6,1.6,0.12,0.18,-0.03,-0.01,-0.01
leipt-186,Ca I,20.0,4455.89,1.9,-0.52,3.88,0.03,0.1,48.6,2.1,0.16,0.13,-0.03,-0.02,-0.01
leipt-186,Ti I,22.0,4457.43,1.46,0.26,2.48,0.06,0.1,17.1,2.2,0.16,0.18,-0.03,-0.0,-0.01
leipt-186,Fe I,26.0,4459.12,2.17,-1.29,5.17,0.05,0.1,113.6,2.7,0.2,0.19,-0.06,-0.12,-0.04
leipt-186,Ti I,22.1,4468.49,1.13,-0.63,2.39,0.06,0.1,139.7,2.9,0.2,0.04,0.08,-0.18,0.0
leipt-186,Ti I,22.1,4469.15,1.08,-2.55,2.55,0.07,0.1,38.2,4.3,0.16,0.07,0.1,-0.01,0.04
leipt-186,Fe I,26.0,4484.22,3.6,-0.64,4.87,0.04,0.1,30.3,2.0,0.15,0.14,-0.02,-0.01,-0.01
leipt-186,Ti I,22.1,4488.32,3.12,-0.5,2.42,0.08,0.1,14.9,2.5,0.18,0.01,0.11,-0.01,0.03
leipt-186,Fe I,26.1,4491.4,2.86,-2.71,4.99,0.03,0.1,53.1,2.2,0.19,0.01,0.11,-0.02,0.03
leipt-186,Ti I,22.1,4493.52,1.08,-2.78,2.51,0.05,0.1,24.0,2.1,0.14,0.07,0.11,-0.01,0.04
leipt-186,Fe I,26.0,4494.56,2.2,-1.14,5.04,0.06,0.1,113.9,3.0,0.2,0.19,-0.06,-0.12,-0.04
leipt-186,Ti I,22.1,4501.27,1.12,-0.77,2.35,0.04,0.1,132.3,2.6,0.2,0.06,0.08,-0.16,0.02
leipt-186,Fe I,26.1,4508.28,2.86,-2.42,4.93,0.03,0.1,69.0,1.8,0.18,0.0,0.1,-0.04,0.03
leipt-186,Ti I,22.0,4512.73,0.84,-0.4,2.23,0.06,0.1,12.4,1.6,0.1,0.21,-0.03,-0.0,-0.01
leipt-186,Fe I,26.1,4515.33,2.84,-2.6,5.0,0.04,0.1,62.6,2.3,0.18,0.0,0.1,-0.04,0.03
leipt-186,Ti I,22.0,4518.02,0.82,-0.25,2.26,0.06,0.1,18.4,2.0,0.13,0.21,-0.03,-0.0,-0.02
leipt-186,Ti I,22.1,4518.33,1.08,-2.56,2.54,0.04,0.1,37.6,2.3,0.15,0.07,0.1,-0.01,0.04
leipt-186,Fe I,26.1,4520.22,2.81,-2.65,4.99,0.04,0.1,61.6,2.2,0.2,0.01,0.1,-0.03,0.03
leipt-186,Fe I,26.1,4522.63,2.84,-2.29,5.08,0.05,0.1,88.1,3.0,0.2,-0.0,0.1,-0.07,0.03
leipt-186,Ti I,22.0,4527.3,0.81,-0.45,2.38,0.05,0.1,16.0,1.8,0.13,0.21,-0.03,-0.01,-0.01
leipt-186,Fe I,26.0,4528.61,2.17,-0.89,5.21,0.09,0.1,139.4,5.6,0.18,0.21,-0.06,-0.14,-0.04
leipt-186,Ti I,22.1,4529.48,1.57,-1.75,2.61,0.03,0.1,56.5,2.2,0.19,0.05,0.1,-0.02,0.04
leipt-186,Fe I,26.0,4531.15,1.48,-2.1,5.23,0.19,0.1,118.4,9.7,0.12,0.22,-0.06,-0.14,-0.04
leipt-186,Ti I,22.0,4533.24,0.85,0.54,2.15,0.03,0.1,54.4,2.2,0.17,0.2,-0.04,-0.03,-0.02
leipt-186,Ti I,22.0,4534.78,0.84,0.35,2.24,0.03,0.1,48.8,2.0,0.15,0.21,-0.04,-0.02,-0.02
leipt-186,Ti I,22.0,4535.57,0.82,0.14,2.3,0.04,0.1,39.5,2.4,0.17,0.21,-0.04,-0.01,-0.02
leipt-186,Ti I,22.0,4544.69,0.82,-0.45,2.37,0.05,0.1,15.7,1.8,0.13,0.2,-0.03,-0.01,-0.02
leipt-186,Ti I,22.1,4545.13,1.13,-2.45,2.53,0.04,0.1,40.2,2.7,0.16,0.07,0.1,-0.01,0.04
leipt-186,Fe I,26.0,4547.85,3.54,-0.82,4.88,0.05,0.1,25.4,2.1,0.16,0.14,-0.02,-0.01,-0.01
leipt-186,Ti I,22.0,4548.76,0.82,-0.28,2.36,0.04,0.1,21.0,1.8,0.16,0.21,-0.03,-0.01,-0.02
leipt-186,Ti I,22.0,4555.48,0.85,-0.4,2.39,0.05,0.1,16.6,1.8,0.14,0.2,-0.03,-0.01,-0.02
leipt-186,Fe I,26.1,4555.89,2.83,-2.4,4.93,0.04,0.1,72.8,2.8,0.2,0.0,0.1,-0.05,0.03
leipt-186,Cr I,24.1,4558.64,4.07,-0.43,2.98,0.04,0.1,32.2,2.2,0.16,-0.03,0.11,-0.01,0.02
leipt-186,Mg I,12.0,4571.1,0.0,-5.62,5.32,0.03,0.1,90.1,2.5,0.17,0.26,-0.05,-0.06,-0.04
leipt-186,Ti I,22.1,4571.97,1.57,-0.31,2.39,0.05,0.1,129.9,2.4,0.2,0.04,0.08,-0.15,0.02
leipt-186,Fe I,26.1,4576.33,2.84,-2.95,4.9,0.03,0.1,34.3,1.7,0.15,0.01,0.11,-0.01,0.03
leipt-186,Fe I,26.1,4582.84,2.84,-3.18,5.03,0.07,0.1,28.8,3.6,0.15,0.01,0.11,-0.01,0.03
leipt-186,Ti I,22.1,4583.41,1.16,-2.84,2.68,0.04,0.1,24.9,2.1,0.17,0.07,0.11,-0.01,0.04
leipt-186,Fe I,26.1,4583.83,2.81,-1.94,4.99,0.05,0.1,105.9,2.9,0.2,-0.01,0.09,-0.1,0.03
leipt-186,Cr I,24.0,4591.39,0.97,-1.74,2.76,0.06,0.1,9.0,1.2,0.11,0.2,-0.03,-0.0,-0.01
leipt-186,Fe I,26.0,4592.65,1.56,-2.46,5.27,0.04,0.1,97.3,2.3,0.2,0.22,-0.05,-0.09,-0.04
leipt-186,Cr I,24.0,4600.75,1.0,-1.25,2.9,0.04,0.1,28.9,2.4,0.17,0.2,-0.03,-0.01,-0.02
leipt-186,Fe I,26.0,4602.0,1.61,-3.13,5.16,0.04,0.1,41.6,2.4,0.18,0.22,-0.03,-0.02,-0.02
leipt-186,Fe I,26.0,4602.94,1.48,-2.21,4.97,0.04,0.1,98.9,2.5,0.17,0.22,-0.05,-0.09,-0.04
leipt-186,Ni I,28.0,4604.99,3.48,-0.24,3.57,0.07,0.1,12.7,2.0,0.14,0.13,-0.02,-0.0,-0.01
leipt-186,Fe I,26.0,4607.65,3.26,-1.33,4.93,0.07,0.1,20.1,2.7,0.18,0.15,-0.02,-0.01,-0.01
leipt-186,Ti I,22.1,4609.27,1.18,-3.32,2.67,0.12,0.1,8.9,2.5,0.16,0.07,0.11,-0.0,0.04
leipt-186,Cr I,24.0,4616.12,0.98,-1.19,2.9,0.03,0.1,33.7,1.9,0.15,0.2,-0.03,-0.01,-0.02
leipt-186,Ti I,22.0,4617.27,1.75,0.44,2.49,0.07,0.1,12.6,2.0,0.19,0.17,-0.03,-0.0,-0.01
leipt-186,Fe I,26.0,4619.29,3.6,-1.06,4.88,0.06,0.1,14.1,1.9,0.15,0.14,-0.02,-0.0,-0.01
leipt-186,Fe I,26.1,4620.51,2.83,-3.21,4.82,0.05,0.1,19.3,2.0,0.16,0.01,0.11,-0.01,0.03
leipt-186,Fe I,26.0,4625.04,3.24,-1.27,5.11,0.04,0.1,32.7,2.0,0.18,0.15,-0.02,-0.01,-0.01
leipt-186,Cr I,24.0,4626.17,0.97,-1.33,2.81,0.04,0.1,22.9,1.6,0.13,0.2,-0.03,-0.01,-0.02
leipt-186,Fe I,26.1,4629.33,2.81,-2.26,4.75,0.03,0.1,72.1,2.1,0.18,0.0,0.1,-0.05,0.03
leipt-186,Fe I,26.0,4630.12,2.28,-2.58,5.19,0.04,0.1,28.6,2.3,0.2,0.19,-0.03,-0.01,-0.02
leipt-186,Fe I,26.0,4632.91,1.61,-2.9,5.12,0.04,0.1,54.7,2.4,0.17,0.22,-0.04,-0.02,-0.02
leipt-186,Cr I,24.1,4634.07,4.07,-1.05,2.95,0.09,0.1,9.4,2.0,0.14,-0.03,0.11,-0.0,0.02
leipt-186,Fe I,26.0,4637.5,3.28,-1.29,4.93,0.05,0.1,21.0,2.1,0.17,0.15,-0.02,-0.01,-0.01
leipt-186,Cr I,24.0,4646.16,1.03,-0.74,2.82,0.03,0.1,54.0,2.0,0.17,0.2,-0.04,-0.02,-0.02
leipt-186,Ni I,28.0,4648.65,3.42,-0.09,3.66,0.06,0.1,23.4,2.6,0.2,0.13,-0.02,-0.01,-0.01
leipt-186,Cr I,24.0,4651.29,0.98,-1.46,3.06,0.04,0.1,27.9,1.9,0.16,0.2,-0.03,-0.01,-0.02
leipt-186,Cr I,24.0,4652.16,1.0,-1.04,2.84,0.03,0.1,37.1,1.8,0.16,0.2,-0.03,-0.01,-0.02
leipt-186,Ti I,22.1,4657.2,1.24,-2.29,2.66,0.04,0.1,50.6,2.5,0.18,0.06,0.1,-0.02,0.04
leipt-186,Fe I,26.0,4678.85,3.6,-0.68,4.87,0.04,0.1,28.5,1.8,0.14,0.14,-0.02,-0.01,-0.01
leipt-186,Mg I,12.0,4702.99,4.35,-0.44,5.11,0.12,0.1,70.9,9.2,0.11,0.09,-0.03,-0.03,-0.01
leipt-186,Fe I,26.0,4707.27,3.24,-0.96,5.03,0.03,0.1,46.4,2.0,0.18,0.15,-0.03,-0.02,-0.02
leipt-186,Ti I,22.1,4708.66,1.24,-2.35,2.54,0.03,0.1,39.8,2.0,0.18,0.07,0.1,-0.01,0.04
leipt-186,Ni I,28.0,4714.42,3.38,0.25,3.57,0.03,0.1,39.4,2.1,0.18,0.14,-0.02,-0.02,-0.01
leipt-186,Zn I,30.0,4722.15,4.03,-0.37,2.16,0.04,0.1,21.9,1.9,0.17,0.08,0.05,-0.01,0.02
leipt-186,Fe I,26.0,4727.4,3.68,-1.06,4.91,0.07,0.1,12.5,1.9,0.17,0.14,-0.02,-0.0,-0.01
leipt-186,Fe I,26.0,4733.59,1.48,-2.99,5.15,0.03,0.1,61.9,2.2,0.17,0.22,-0.04,-0.03,-0.02
leipt-186,Fe I,26.0,4736.77,3.21,-0.67,4.91,0.03,0.1,61.0,2.0,0.18,0.15,-0.03,-0.03,-0.02
leipt-186,Ni I,28.0,4756.52,3.48,-0.27,3.63,0.06,0.1,13.8,1.9,0.17,0.13,-0.02,-0.0,-0.01
leipt-186,Ti I,22.1,4762.78,1.08,-2.89,2.77,0.04,0.1,32.6,2.1,0.18,0.07,0.1,-0.01,0.04
leipt-186,Ti I,22.1,4763.88,1.22,-2.4,2.6,0.03,0.1,42.0,1.8,0.17,0.07,0.1,-0.02,0.04
leipt-186,Ti I,22.1,4764.52,1.24,-2.69,2.58,0.04,0.1,23.6,1.9,0.17,0.07,0.11,-0.01,0.04
leipt-186,Fe I,26.0,4772.8,1.56,-2.9,4.72,0.04,0.1,33.5,2.0,0.17,0.22,-0.03,-0.01,-0.02
leipt-186,Ni I,28.0,4786.54,3.42,-0.18,3.59,0.07,0.1,17.7,2.5,0.17,0.14,-0.02,-0.0,-0.01
leipt-186,Ti I,22.1,4798.53,1.08,-2.66,2.64,0.03,0.1,38.7,1.8,0.17,0.07,0.1,-0.01,0.04
leipt-186,Zn I,30.0,4810.53,4.08,-0.15,2.14,0.05,0.1,28.5,2.4,0.18,0.07,0.05,-0.01,0.02
leipt-186,Cr I,24.1,4824.13,3.87,-0.92,2.94,0.04,0.1,19.3,1.6,0.13,-0.02,0.11,-0.01,0.02
leipt-186,Ti I,22.0,4840.87,0.9,-0.43,2.22,0.11,0.1,10.2,2.6,0.1,0.21,-0.03,-0.0,-0.02
leipt-186,Ti I,22.1,4849.17,1.13,-2.96,2.79,0.06,0.1,27.4,3.2,0.24,0.07,0.11,-0.01,0.04
leipt-186,Cr I,24.1,4864.33,3.86,-1.34,2.95,0.08,0.1,8.8,1.7,0.1,-0.02,0.11,-0.0,0.03
leipt-186,Ti I,22.1,4865.61,1.12,-2.7,2.47,0.04,0.1,25.3,1.9,0.14,0.07,0.11,-0.01,0.04
leipt-186,Fe I,26.0,4871.32,2.86,-0.34,4.74,0.05,0.1,99.5,2.8,0.2,0.16,-0.05,-0.09,-0.03
leipt-186,Ti I,22.1,4874.01,3.09,-0.86,2.4,0.09,0.1,7.6,1.6,0.11,0.01,0.11,-0.0,0.03
leipt-186,Ti I,22.0,4885.08,1.89,0.41,2.54,0.06,0.1,9.6,1.4,0.13,0.16,-0.03,-0.0,-0.01
leipt-186,Fe I,26.0,4889.0,2.2,-2.55,5.03,0.04,0.1,28.0,2.3,0.17,0.19,-0.03,-0.01,-0.02
leipt-186,Fe I,26.0,4890.76,2.88,-0.38,4.74,0.03,0.1,96.1,2.0,0.19,0.16,-0.05,-0.08,-0.03
leipt-186,Fe I,26.0,4903.31,2.88,-0.89,4.93,0.04,0.1,75.4,2.5,0.19,0.17,-0.04,-0.05,-0.02
leipt-186,Fe I,26.0,4910.02,3.39,-1.28,4.9,0.06,0.1,16.0,2.2,0.13,0.14,-0.02,-0.0,-0.01
leipt-186,Ti I,22.1,4911.19,3.12,-0.64,2.52,0.06,0.1,14.4,1.9,0.17,0.01,0.11,-0.0,0.03
leipt-186,Fe I,26.0,4939.69,0.86,-3.25,5.05,0.03,0.1,92.2,2.1,0.18,0.25,-0.05,-0.07,-0.04
leipt-186,Fe I,26.0,4946.39,3.37,-1.11,5.0,0.04,0.1,28.3,2.2,0.18,0.15,-0.02,-0.01,-0.01
leipt-186,Fe I,26.0,4966.09,3.33,-0.79,4.96,0.03,0.1,47.7,2.0,0.18,0.15,-0.03,-0.02,-0.02
leipt-186,Fe I,26.0,4973.1,3.96,-0.69,4.7,0.1,0.1,9.0,2.1,0.14,0.12,-0.02,-0.0,-0.01
leipt-186,Ni I,28.0,4980.17,3.6,0.07,3.64,0.06,0.1,20.9,2.6,0.15,0.13,-0.02,-0.01,-0.01
leipt-186,Fe I,26.0,4985.25,3.93,-0.44,4.89,0.05,0.1,23.6,2.1,0.19,0.12,-0.02,-0.01,-0.01
leipt-186,Ti I,22.0,4991.07,0.84,0.45,2.46,0.05,0.1,74.1,3.2,0.21,0.21,-0.04,-0.04,-0.03
leipt-186,Fe I,26.0,4994.13,0.91,-2.97,5.04,0.06,0.1,104.6,3.4,0.21,0.26,-0.05,-0.1,-0.04
leipt-186,Ti I,22.0,4999.5,0.82,0.32,2.32,0.04,0.1,55.5,2.9,0.19,0.21,-0.04,-0.03,-0.03
leipt-186,Fe I,26.0,5001.86,3.88,-0.01,4.77,0.04,0.1,43.4,2.7,0.19,0.13,-0.02,-0.02,-0.01
leipt-186,Ti I,22.1,5005.17,1.56,-2.73,2.67,0.08,0.1,12.2,2.2,0.15,0.06,0.11,-0.0,0.04
leipt-186,Fe I,26.0,5005.71,3.88,-0.12,4.82,0.04,0.1,39.4,2.1,0.16,0.13,-0.02,-0.02,-0.01
leipt-186,Ti I,22.0,5007.21,0.82,0.17,2.66,0.04,0.1,70.7,2.6,0.21,0.21,-0.04,-0.04,-0.02
leipt-186,Fe I,26.0,5012.07,0.86,-2.6,4.94,0.06,0.1,124.0,3.2,0.2,0.27,-0.06,-0.14,-0.05
leipt-186,Ti I,22.1,5013.69,1.58,-2.14,2.52,0.06,0.1,27.8,3.1,0.22,0.06,0.1,-0.01,0.04
leipt-186,Fe I,26.0,5014.94,3.94,-0.18,4.77,0.04,0.1,29.5,2.4,0.14,0.12,-0.02,-0.01,-0.01
leipt-186,Ti I,22.0,5016.16,0.85,-0.48,2.43,0.05,0.1,16.5,1.8,0.14,0.2,-0.03,-0.01,-0.02
leipt-186,Ti I,22.0,5020.03,0.84,-0.33,2.48,0.05,0.1,25.1,2.4,0.18,0.21,-0.03,-0.01,-0.02
leipt-186,Fe I,26.0,5022.24,3.98,-0.33,4.65,0.05,0.1,16.0,1.8,0.13,0.12,-0.02,-0.01,-0.01
leipt-186,Ti I,22.0,5022.87,0.82,-0.33,2.31,0.07,0.1,18.4,2.6,0.15,0.21,-0.03,-0.01,-0.02
leipt-186,Ti I,22.0,5024.84,0.82,-0.53,2.21,0.1,0.1,10.2,2.2,0.15,0.21,-0.03,-0.0,-0.02
leipt-186,Fe I,26.0,5028.13,3.57,-1.02,4.81,0.08,0.1,14.8,2.6,0.12,0.14,-0.02,-0.0,-0.01
leipt-186,Ni I,28.0,5035.36,3.63,0.29,3.44,0.06,0.1,20.5,2.3,0.15,0.12,-0.02,-0.01,-0.01
leipt-186,Ti I,22.0,5036.46,1.44,0.14,2.2,0.09,0.1,8.4,1.8,-0.11,0.18,-0.03,-0.0,-0.02
leipt-186,Ti I,22.0,5038.4,1.43,0.02,2.43,0.09,0.1,10.9,2.2,0.11,0.18,-0.03,-0.0,-0.02
leipt-186,Ti I,22.0,5039.96,0.02,-1.08,2.38,0.04,0.1,32.7,2.6,0.18,0.24,-0.04,-0.01,-0.02
leipt-186,Fe I,26.0,5041.07,0.96,-3.09,5.3,0.1,0.1,110.2,5.2,0.23,0.26,-0.05,-0.1,-0.04
leipt-186,Fe I,26.0,5041.76,1.48,-2.2,5.03,0.05,0.1,108.1,3.0,0.2,0.23,-0.05,-0.1,-0.04
leipt-186,Ti I,22.0,5064.65,0.05,-0.94,2.51,0.06,0.1,48.2,4.4,0.21,0.24,-0.04,-0.02,-0.02
leipt-186,Fe I,26.0,5079.74,0.99,-3.25,5.13,0.08,0.1,88.2,5.0,0.21,0.25,-0.05,-0.07,-0.03
leipt-186,Fe I,26.0,5083.34,0.96,-2.84,4.93,0.08,0.1,104.1,4.5,0.21,0.26,-0.05,-0.09,-0.04
leipt-186,Fe I,26.0,5123.72,1.01,-3.06,5.25,0.07,0.1,106.1,4.0,0.21,0.25,-0.05,-0.1,-0.04
leipt-186,Fe I,26.0,5127.36,0.91,-3.25,5.08,0.06,0.1,91.6,3.9,0.22,0.25,-0.05,-0.07,-0.04
leipt-186,Ti I,22.1,5129.16,1.89,-1.34,2.36,0.04,0.1,44.2,3.1,0.17,0.04,0.1,-0.02,0.04
leipt-186,Fe I,26.0,5133.69,4.18,0.36,4.75,0.06,0.1,44.1,3.9,0.18,0.12,-0.03,-0.02,-0.01
leipt-186,Ni I,28.0,5137.07,1.68,-1.94,3.82,0.1,0.1,48.3,7.2,0.2,0.2,-0.03,-0.02,-0.02
leipt-186,Fe I,26.0,5142.93,0.96,-3.07,5.16,0.07,0.1,104.3,4.3,0.22,0.26,-0.05,-0.09,-0.04
leipt-186,Fe I,26.0,5150.84,0.99,-3.04,4.95,0.06,0.1,90.4,4.3,0.2,0.24,-0.05,-0.07,-0.04
leipt-186,Fe I,26.0,5151.91,1.01,-3.32,5.28,0.06,0.1,92.0,4.1,0.23,0.24,-0.05,-0.07,-0.04
leipt-186,Fe I,26.0,5171.6,1.48,-1.72,4.85,0.08,0.1,126.1,4.4,0.22,0.24,-0.06,-0.14,-0.05
leipt-186,Mg I,12.0,5172.68,2.71,-0.39,5.18,0.06,0.1,219.1,6.4,0.29,0.21,-0.12,-0.11,-0.02
leipt-186,Ti I,22.0,5173.74,0.0,-1.06,2.36,0.05,0.1,34.9,3.2,0.18,0.24,-0.04,-0.01,-0.02
leipt-186,Mg I,12.0,5183.6,2.72,-0.17,5.23,0.04,0.1,251.2,5.7,0.32,0.22,-0.13,-0.08,-0.01
leipt-186,Ti I,22.1,5185.9,1.89,-1.41,2.51,0.04,0.1,50.0,3.2,0.22,0.04,0.1,-0.02,0.04
leipt-186,Ti I,22.0,5192.97,0.02,-0.95,2.48,0.05,0.1,48.7,3.7,0.21,0.24,-0.04,-0.02,-0.02
leipt-186,Fe I,26.0,5194.94,1.56,-2.02,5.12,0.08,0.1,119.6,4.6,0.23,0.22,-0.06,-0.13,-0.04
leipt-186,Fe I,26.0,5202.34,2.17,-1.87,5.26,0.07,0.1,91.8,4.5,0.23,0.2,-0.04,-0.07,-0.03
leipt-186,Cr I,24.0,5206.02,0.94,0.02,2.74,0.06,0.1,109.9,3.8,0.24,0.21,-0.06,-0.1,-0.04
leipt-186,Ti I,22.0,5210.38,0.05,-0.82,2.6,0.05,0.1,64.5,3.6,0.24,0.24,-0.04,-0.03,-0.03
leipt-186,Fe I,26.0,5215.18,3.26,-0.86,4.99,0.05,0.1,51.3,3.6,0.26,0.15,-0.03,-0.02,-0.02
leipt-186,Fe I,26.0,5216.27,1.61,-2.08,4.99,0.06,0.1,105.6,3.9,0.21,0.23,-0.05,-0.1,-0.04
leipt-186,Fe I,26.0,5217.39,3.21,-1.07,4.9,0.06,0.1,36.5,3.9,0.22,0.15,-0.03,-0.01,-0.01
leipt-186,Fe I,26.0,5227.19,1.56,-1.23,5.14,0.08,0.1,164.0,4.7,0.28,0.27,-0.07,-0.19,-0.06
leipt-186,Fe I,26.1,5234.62,3.22,-2.18,4.94,0.06,0.1,59.7,3.9,0.2,-0.01,0.11,-0.03,0.03
leipt-186,Fe I,26.0,5242.49,3.63,-0.83,4.73,0.1,0.1,16.4,3.5,0.21,0.14,-0.02,-0.0,-0.01
leipt-186,Fe I,26.0,5250.65,2.2,-2.18,5.07,0.05,0.1,55.5,3.8,0.2,0.19,-0.03,-0.03,-0.02
leipt-186,Fe I,26.0,5263.31,3.26,-0.87,4.91,0.05,0.1,45.6,3.6,0.21,0.15,-0.03,-0.02,-0.02
leipt-186,Ca I,20.0,5265.56,2.52,-0.26,4.13,0.07,0.1,37.4,4.3,0.19,0.11,-0.02,-0.01,-0.01
leipt-186,Fe I,26.1,5276.0,3.2,-2.01,5.01,0.04,0.1,79.5,3.0,0.23,-0.01,0.1,-0.05,0.04
leipt-186,Fe I,26.0,5283.62,3.24,-0.45,4.91,0.04,0.1,77.3,3.1,0.21,0.16,-0.04,-0.05,-0.02
leipt-186,Cr I,24.0,5296.69,0.98,-1.36,2.97,0.06,0.1,31.0,3.1,0.21,0.2,-0.03,-0.01,-0.02
leipt-186,Cr I,24.0,5298.27,0.98,-1.14,2.78,0.06,0.1,32.1,3.7,0.22,0.2,-0.03,-0.01,-0.02
leipt-186,Fe I,26.0,5302.3,3.28,-0.73,4.96,0.04,0.1,57.8,3.0,0.22,0.15,-0.03,-0.02,-0.01
leipt-186,Fe I,26.0,5307.36,1.61,-2.91,4.95,0.06,0.1,46.7,4.3,0.16,0.22,-0.03,-0.02,-0.02
leipt-186,Fe I,26.0,5324.18,3.21,-0.11,4.79,0.06,0.1,94.2,3.6,0.23,0.16,-0.04,-0.08,-0.03
leipt-186,Fe I,26.0,5328.53,1.56,-1.85,5.23,0.06,0.1,137.2,3.3,0.27,0.25,-0.06,-0.15,-0.05
leipt-186,Fe I,26.0,5332.9,1.56,-2.78,5.1,0.05,0.1,71.4,3.5,0.21,0.22,-0.04,-0.04,-0.03
leipt-186,Ti I,22.1,5336.79,1.58,-1.6,2.44,0.05,0.1,59.6,3.6,0.2,0.05,0.11,-0.02,0.04
leipt-186,Fe I,26.0,5339.93,3.26,-0.63,4.99,0.05,0.1,68.0,3.8,0.24,0.16,-0.03,-0.04,-0.02
leipt-186,Fe I,26.0,5341.02,1.61,-1.95,4.9,0.06,0.1,109.5,3.7,0.22,0.23,-0.05,-0.1,-0.04
leipt-186,Cr I,24.0,5345.8,1.0,-0.95,2.85,0.04,0.1,47.7,3.0,0.2,0.2,-0.04,-0.02,-0.02
leipt-186,Cr I,24.0,5348.31,1.0,-1.21,2.75,0.04,0.1,25.9,2.3,0.16,0.2,-0.03,-0.01,-0.02
leipt-186,Ti I,22.1,5381.02,1.56,-1.97,2.53,0.04,0.1,41.2,2.7,0.2,0.06,0.1,-0.01,0.04
leipt-186,Fe I,26.0,5393.17,3.24,-0.72,4.88,0.04,0.1,56.2,2.9,0.19,0.16,-0.03,-0.03,-0.02
leipt-186,Fe I,26.0,5397.13,0.91,-1.98,4.89,0.07,0.1,157.2,4.1,0.23,0.31,-0.06,-0.17,-0.06
leipt-186,Fe I,26.0,5405.78,0.99,-1.85,4.95,0.08,0.1,162.3,4.4,0.26,0.3,-0.06,-0.18,-0.07
leipt-186,Cr I,24.0,5409.78,1.03,-0.67,2.87,0.04,0.1,67.2,3.4,0.22,0.2,-0.04,-0.03,-0.02
leipt-186,Ti I,22.1,5418.77,1.58,-2.13,2.59,0.04,0.1,33.6,2.7,0.2,0.05,0.1,-0.01,0.04
leipt-186,Fe I,26.0,5429.7,0.96,-1.88,4.95,0.08,0.1,163.3,4.5,0.26,0.31,-0.06,-0.18,-0.07
leipt-186,Fe I,26.0,5434.52,1.01,-2.13,5.1,0.07,0.1,154.3,4.0,0.25,0.29,-0.06,-0.18,-0.06
leipt-186,Ni I,28.0,5476.9,1.82,-0.78,3.52,0.06,0.1,97.6,3.7,0.23,0.21,-0.04,-0.09,-0.03
leipt-186,Fe I,26.0,5497.52,1.01,-2.83,5.12,0.05,0.1,116.5,3.1,0.22,0.26,-0.05,-0.11,-0.05
leipt-186,Fe I,26.0,5501.46,0.96,-3.05,5.15,0.06,0.1,108.9,3.7,0.22,0.26,-0.05,-0.1,-0.04
leipt-186,Fe I,26.0,5506.78,0.99,-2.79,5.02,0.05,0.1,114.1,2.9,0.22,0.26,-0.05,-0.1,-0.04
leipt-186,Mg I,12.0,5528.4,4.35,-0.5,5.28,0.05,0.1,83.2,3.6,0.25,0.1,-0.04,-0.04,-0.02
leipt-186,Fe I,26.1,5534.83,3.24,-2.75,5.03,0.07,0.1,28.7,3.5,0.24,-0.0,0.11,-0.01,0.03
leipt-186,Fe I,26.0,5569.62,3.41,-0.52,4.9,0.04,0.1,58.0,3.0,0.25,0.15,-0.03,-0.02,-0.02
leipt-186,Fe I,26.0,5572.84,3.39,-0.28,4.81,0.05,0.1,70.7,3.3,0.24,0.15,-0.03,-0.04,-0.02
leipt-186,Ca I,20.0,5581.96,2.52,-0.56,3.98,0.08,0.1,16.9,3.1,0.19,0.11,-0.02,-0.0,-0.01
leipt-186,Fe I,26.0,5586.76,3.37,-0.11,4.84,0.04,0.1,86.7,2.6,0.23,0.16,-0.04,-0.06,-0.02
leipt-186,Ni I,28.0,5587.86,1.93,-2.39,3.79,0.08,0.1,12.2,2.1,0.18,0.2,-0.02,-0.0,-0.01
leipt-186,Ca I,20.0,5588.75,2.52,0.21,3.9,0.03,0.1,53.9,2.4,0.21,0.11,-0.03,-0.03,-0.02
leipt-186,Ca I,20.0,5590.11,2.52,-0.57,3.98,0.06,0.1,16.6,2.1,0.2,0.11,-0.02,-0.0,-0.01
leipt-186,Ca I,20.0,5594.46,2.52,0.1,3.85,0.04,0.1,42.7,2.5,0.25,0.11,-0.03,-0.02,-0.01
leipt-186,Ca I,20.0,5598.48,2.52,-0.09,4.0,0.06,0.1,41.0,3.8,0.3,0.11,-0.03,-0.02,-0.01
leipt-186,Ca I,20.0,5601.28,2.53,-0.52,3.74,0.1,0.1,11.0,2.5,0.17,0.11,-0.02,-0.0,-0.01
leipt-186,Fe I,26.0,5615.64,3.33,0.04,5.06,0.22,0.1,112.9,13.5,-0.14,0.16,-0.05,-0.1,-0.03
leipt-186,Fe I,26.0,5624.54,3.41,-0.76,4.91,0.04,0.1,42.5,2.4,0.21,0.15,-0.02,-0.02,-0.01
leipt-186,Fe I,26.0,5658.82,3.39,-0.76,4.9,0.04,0.1,43.1,2.8,0.2,0.15,-0.02,-0.02,-0.02
leipt-186,Fe I,26.0,5662.52,4.18,-0.41,4.97,0.07,0.1,17.6,2.6,0.24,0.12,-0.02,-0.01,-0.01
leipt-186,Mg I,12.0,5711.09,4.34,-1.72,5.15,0.13,0.1,9.3,3.0,0.2,0.1,-0.02,-0.0,-0.01
leipt-186,Ni I,28.0,5754.66,1.93,-2.22,3.63,0.05,0.1,12.6,1.5,0.13,0.2,-0.02,-0.0,-0.01
leipt-186,Fe I,26.0,5762.99,4.21,-0.36,5.09,0.05,0.1,22.8,2.2,0.2,0.12,-0.02,-0.01,-0.01
leipt-186,Ca I,20.0,5857.45,2.93,0.23,3.98,0.06,0.1,30.8,3.5,0.25,0.1,-0.02,-0.01,-0.01
leipt-186,Na I,11.0,5889.95,0.0,0.11,3.48,0.12,0.1,176.2,7.9,0.3,0.21,-0.07,-0.14,-0.05
leipt-186,Na I,11.0,5895.92,0.0,-0.19,3.55,0.05,0.1,160.9,3.0,0.28,0.2,-0.06,-0.13,-0.05
leipt-186,Ca I,20.0,6102.72,1.88,-0.79,4.03,0.04,0.1,48.4,2.6,0.24,0.14,-0.03,-0.02,-0.02
leipt-186,Ni I,28.0,6108.12,1.68,-2.6,3.8,0.08,0.1,16.5,2.8,0.23,0.21,-0.02,-0.01,-0.02
leipt-186,Ca I,20.0,6122.22,1.89,-0.32,4.03,0.03,0.1,83.6,2.5,0.29,0.15,-0.04,-0.05,-0.02
leipt-186,Ca I,20.0,6162.17,1.9,-0.09,3.9,0.04,0.1,89.7,2.7,0.24,0.15,-0.04,-0.05,-0.02
leipt-186,Ca I,20.0,6169.04,2.52,-0.8,3.93,0.08,0.1,9.8,1.8,0.17,0.11,-0.02,-0.0,-0.01
leipt-186,Ca I,20.0,6169.56,2.53,-0.48,4.05,0.04,0.1,23.4,2.0,0.24,0.12,-0.02,-0.01,-0.01
leipt-186,Ni I,28.0,6191.17,1.68,-2.47,3.84,0.08,0.1,23.3,3.5,0.24,0.21,-0.02,-0.01,-0.02
leipt-186,Fe I,26.0,6219.28,2.2,-2.45,5.23,0.04,0.1,52.2,2.7,0.26,0.2,-0.03,-0.02,-0.02
leipt-186,Fe I,26.0,6246.32,3.6,-0.77,4.95,0.04,0.1,33.0,2.1,0.26,0.14,-0.02,-0.01,-0.01
leipt-186,Fe I,26.1,6247.56,3.89,-2.3,4.92,0.07,0.1,13.5,2.2,0.23,-0.02,0.11,-0.0,0.03
leipt-186,Fe I,26.0,6265.13,2.17,-2.54,5.2,0.03,0.1,46.0,2.4,0.25,0.2,-0.03,-0.02,-0.02
leipt-186,Fe I,26.0,6301.5,3.65,-0.71,4.96,0.04,0.1,33.6,2.3,0.26,0.14,-0.02,-0.01,-0.01
leipt-186,Fe I,26.0,6335.33,2.2,-2.18,5.03,0.03,0.1,58.6,2.1,0.23,0.2,-0.03,-0.03,-0.02
leipt-186,Fe I,26.0,6336.82,3.68,-0.85,4.96,0.05,0.1,24.4,2.1,0.21,0.14,-0.02,-0.01,-0.01
leipt-186,Fe I,26.0,6400.0,3.6,-0.27,4.87,0.04,0.1,61.1,2.8,0.28,0.14,-0.03,-0.03,-0.02
leipt-186,Fe I,26.0,6408.02,3.68,-0.99,5.05,0.06,0.1,22.0,2.6,0.27,0.14,-0.02,-0.0,-0.01
leipt-186,Fe I,26.0,6411.65,3.65,-0.59,4.9,0.03,0.1,37.1,2.1,0.25,0.14,-0.02,-0.01,-0.01
leipt-186,Fe I,26.0,6430.85,2.17,-1.95,5.11,0.03,0.1,84.6,2.3,0.28,0.21,-0.04,-0.05,-0.03
leipt-186,Fe I,26.1,6432.68,2.89,-3.57,5.1,0.08,0.1,16.7,2.8,0.27,0.01,0.11,-0.0,0.04
leipt-186,Ca I,20.0,6439.08,2.52,0.47,3.76,0.03,0.1,65.9,2.1,0.24,0.12,-0.03,-0.03,-0.02
leipt-186,Ca I,20.0,6449.81,2.52,-0.5,3.98,0.06,0.1,20.4,2.4,0.25,0.12,-0.02,-0.01,-0.01
leipt-186,Fe I,26.1,6456.38,3.9,-2.05,4.95,0.05,0.1,23.2,2.2,0.22,-0.02,0.11,-0.01,0.03
leipt-186,Ca I,20.0,6499.65,2.52,-0.82,3.91,0.08,0.1,9.3,1.7,0.2,0.12,-0.02,-0.0,-0.01
leipt-186,Fe I,26.1,6516.08,2.89,-3.37,4.94,0.07,0.1,18.5,2.7,0.22,0.01,0.11,-0.01,0.04
leipt-186,Ni I,28.0,6643.63,1.68,-2.22,3.89,0.03,0.1,41.6,2.0,0.27,0.21,-0.02,-0.01,-0.02
leipt-186,Ca I,20.0,6717.68,2.71,-0.52,3.95,0.06,0.1,12.0,1.4,0.16,0.11,-0.02,-0.0,-0.01
leipt-186,Ni I,28.0,6767.77,1.82,-2.14,3.89,0.04,0.1,35.5,2.5,0.27,0.21,-0.02,-0.01,-0.02
leipt-186,K I,19.0,7664.91,0.0,0.12,2.9,0.03,0.1,73.9,2.4,0.31,0.15,-0.03,-0.03,-0.02
leipt-186,K I,19.0,7698.97,0.0,-0.18,2.84,0.04,0.1,47.3,3.1,0.3,0.15,-0.03,-0.02,-0.02
leipt-186,Ni I,28.0,7714.31,1.93,-2.0,3.76,0.03,0.1,31.9,1.7,0.27,0.2,-0.02,-0.01,-0.02
leipt-186,Ni I,28.0,7788.93,1.95,-2.18,3.84,0.05,0.1,25.6,2.3,0.3,0.2,-0.02,-0.01,-0.02
leipt-186,Sc I,21.1,5526.0,nan,nan,0.53,0.06,0.1,-999.0,-999.0,0.22,0.04,0.12,-0.0,0.05
leipt-186,Sc I,21.1,5030.0,nan,nan,0.32,0.06,0.1,-999.0,-999.0,0.19,0.03,0.11,-0.01,0.04
leipt-186,Sc I,21.1,4669.0,nan,nan,0.44,0.06,0.1,-999.0,-999.0,0.14,0.03,0.11,-0.01,0.04
leipt-186,Sc I,21.1,4415.0,nan,nan,0.32,0.06,0.1,-999.0,-999.0,0.14,0.06,0.08,-0.04,0.03
leipt-186,Sc I,21.1,4399.0,nan,nan,0.23,0.06,0.1,-999.0,-999.0,0.15,0.07,0.08,-0.05,0.03
leipt-186,Mn I,25.0,4823.52,2.32,0.14,2.42,0.06,0.1,-999.0,-999.0,0.12,0.17,-0.03,-0.01,-0.02
leipt-186,Mn I,25.0,4783.43,2.3,0.04,2.56,0.04,0.1,-999.0,-999.0,0.15,0.16,-0.04,-0.01,-0.02
leipt-186,Mn I,25.0,4766.42,2.92,0.1,2.54,0.09,0.1,-999.0,-999.0,0.14,0.09,-0.07,-0.0,-0.04
leipt-186,Mn I,25.0,4762.37,2.89,0.3,2.42,0.11,0.1,-999.0,-999.0,0.14,0.11,-0.06,-0.0,-0.03
leipt-186,Mn I,25.0,4754.04,2.28,-0.08,2.55,0.05,0.1,-999.0,-999.0,0.16,0.16,-0.03,-0.01,-0.01
leipt-186,C-H,106.0,4310.0,nan,nan,5.38,0.01,0.1,-999.0,-999.0,0.16,0.35,-0.1,0.0,0.1
leipt-186,C-H,106.0,4323.0,nan,nan,5.39,0.02,0.1,-999.0,-999.0,0.14,0.31,-0.09,0.01,0.09
leipt-186,Sc I,21.1,4246.0,nan,nan,0.28,0.11,0.1,-999.0,-999.0,0.16,-0.04,0.14,-0.17,-0.01
leipt-186,Sc I,21.1,4313.0,nan,nan,0.4,0.1,0.1,-999.0,-999.0,0.15,-0.01,0.14,-0.12,-0.01
leipt-186,Sc I,21.1,4324.0,nan,nan,0.26,0.07,0.1,-999.0,-999.0,0.14,0.09,0.09,-0.06,0.03
leipt-186,Mn I,25.0,4040.0,nan,nan,2.56,0.08,0.1,-999.0,-999.0,0.18,0.16,-0.02,-0.02,-0.02
leipt-186,Al I,13.0,3962.0,nan,nan,3.06,0.16,0.1,-999.0,-999.0,0.17,0.05,-0.08,-0.21,-0.1
leipt-186,V I,23.0,4384.0,nan,nan,1.25,0.11,0.1,-999.0,-999.0,0.16,0.22,0.01,0.01,-0.03
leipt-186,V I,23.0,4379.0,nan,nan,1.05,0.08,0.1,-999.0,-999.0,0.15,0.18,-0.01,-0.0,-0.04
leipt-186,V II,23.1,4006.0,nan,nan,1.33,0.07,0.1,-999.0,-999.0,0.14,-0.0,0.12,0.0,0.03
leipt-186,V II,23.1,3952.0,nan,nan,1.22,0.09,0.1,-999.0,-999.0,0.15,-0.01,0.11,-0.0,0.04
leipt-186,Co I,27.0,4020.0,nan,nan,2.74,0.08,0.1,-999.0,-999.0,0.16,0.24,-0.02,-0.02,-0.02
leipt-186,Co I,27.0,4110.0,nan,nan,2.42,0.11,0.1,-999.0,-999.0,0.16,0.19,-0.02,-0.0,-0.01
leipt-186,Co I,27.0,4119.0,nan,nan,2.09,0.11,0.1,-999.0,-999.0,0.12,0.27,-0.04,-0.03,-0.03
leipt-186,Co I,27.0,4121.0,nan,nan,2.25,0.08,0.1,-999.0,-999.0,0.12,0.22,-0.05,-0.08,-0.04
leipt-186,Sr I,38.1,4078.0,nan,nan,-0.76,0.12,0.1,-999.0,-999.0,0.15,0.07,0.1,-0.28,0.0
leipt-186,Sr I,38.1,4215.52,0.0,-0.17,-0.71,0.13,0.1,-999.0,-999.0,0.17,0.09,0.09,-0.16,-0.02
leipt-186,Ba I,56.1,4554.03,0.0,0.17,-1.42,0.07,0.1,-999.0,-999.0,0.14,0.09,0.09,-0.1,0.03
leipt-186,Ba I,56.1,4934.08,0.0,-0.16,-1.36,0.05,0.1,-999.0,-999.0,0.16,0.11,0.09,-0.05,0.02
leipt-186,Ba I,56.1,5853.67,0.6,-1.01,-1.25,0.09,0.1,-999.0,-999.0,0.23,0.07,0.1,-0.01,0.04
leipt-186,Ba I,56.1,6141.71,0.7,-0.08,-1.2,0.06,0.1,-999.0,-999.0,0.23,0.07,0.11,-0.04,0.05
leipt-186,Ba I,56.1,6496.9,0.6,-0.38,-1.12,0.04,0.1,-999.0,-999.0,0.22,0.08,0.11,-0.02,0.05
leipt-186,Eu I,63.1,4129.0,nan,nan,-2.35,0.1,0.1,-999.0,-999.0,0.16,0.04,0.13,0.01,0.05
leipt-186,Eu I,63.1,4205.0,nan,nan,-2.26,0.09,0.1,-999.0,-999.0,0.14,0.08,0.14,0.01,0.05
leipt-186,C-N,607.0,3877.0,nan,nan,6.12,nan,0.1,nan,nan,nan,nan,nan,nan,nan
leipt-342,Fe I,26.0,4001.66,2.17,-1.9,5.81,0.12,0.1,104.5,5.5,0.21,0.22,-0.04,-0.16,-0.05
leipt-342,Ti I,22.0,4008.93,0.02,-1.0,2.92,0.08,0.1,67.8,4.5,0.14,0.27,-0.04,-0.05,-0.04
leipt-342,Ti I,22.1,4025.13,0.61,-2.11,3.2,0.12,0.1,121.6,4.9,0.2,0.04,0.1,-0.17,0.02
leipt-342,Ti I,22.1,4028.34,1.89,-0.92,2.74,0.1,0.1,81.1,5.2,0.16,0.0,0.11,-0.08,0.02
leipt-342,Fe I,26.0,4030.18,2.2,-2.31,5.6,0.13,0.1,72.8,7.2,0.18,0.21,-0.03,-0.07,-0.03
leipt-342,Ti I,22.1,4053.82,1.89,-1.07,3.07,0.1,0.1,90.7,5.1,0.2,0.0,0.11,-0.1,0.02
leipt-342,Fe I,26.0,4067.98,3.21,-0.53,5.18,0.1,0.1,81.0,5.4,0.17,0.17,-0.03,-0.08,-0.03
leipt-342,Fe I,26.0,4070.77,3.24,-0.87,5.58,0.1,0.1,82.0,5.6,0.19,0.16,-0.04,-0.09,-0.03
leipt-342,Fe I,26.0,4084.49,3.33,-0.54,5.5,0.1,0.1,89.6,4.7,0.17,0.16,-0.03,-0.1,-0.03
leipt-342,Fe I,26.0,4098.18,3.24,-0.97,5.44,0.06,0.1,68.6,3.9,0.17,0.16,-0.03,-0.05,-0.02
leipt-342,Fe I,26.0,4120.21,2.99,-1.23,5.54,0.07,0.1,77.1,3.8,0.16,0.18,-0.03,-0.07,-0.03
leipt-342,Fe I,26.0,4121.8,2.83,-1.28,5.57,0.09,0.1,86.2,4.5,0.2,0.19,-0.03,-0.09,-0.03
leipt-342,Fe I,26.0,4133.86,3.37,-1.13,5.59,0.07,0.1,59.4,4.2,0.17,0.16,-0.02,-0.04,-0.02
leipt-342,Fe I,26.0,4139.93,0.99,-3.51,5.65,0.07,0.1,93.0,3.8,0.18,0.28,-0.04,-0.11,-0.05
leipt-342,Fe I,26.0,4150.25,3.43,-1.19,5.4,0.07,0.1,39.1,3.9,0.16,0.16,-0.02,-0.02,-0.02
leipt-342,Fe I,26.0,4152.17,0.96,-3.16,5.8,0.15,0.1,119.5,6.5,0.19,0.28,-0.04,-0.17,-0.06
leipt-342,Fe I,26.0,4153.9,3.4,-0.28,5.59,0.11,0.1,104.0,5.1,0.22,0.16,-0.04,-0.13,-0.04
leipt-342,Fe I,26.0,4158.79,3.43,-0.7,5.21,0.06,0.1,57.7,3.8,0.18,0.16,-0.02,-0.04,-0.03
leipt-342,Ti I,22.1,4161.53,1.08,-2.09,2.96,0.07,0.1,84.1,3.9,0.18,0.02,0.11,-0.08,0.03
leipt-342,Fe I,26.1,4178.85,2.58,-2.51,5.5,0.27,0.1,103.8,13.0,0.14,-0.03,0.11,-0.13,0.02
leipt-342,Ti I,22.1,4184.31,1.08,-2.49,2.91,0.04,0.1,56.8,2.6,0.15,0.04,0.12,-0.04,0.03
leipt-342,Ti I,22.0,4295.75,0.81,-0.42,2.75,0.06,0.1,34.1,3.3,0.18,0.23,-0.03,-0.01,-0.03
leipt-342,Ti I,22.1,4316.79,2.05,-1.62,2.93,0.05,0.1,40.9,3.2,0.17,0.01,0.12,-0.02,0.03
leipt-342,Ca I,20.0,4318.65,1.9,-0.21,4.22,0.13,0.1,88.6,7.0,0.15,0.15,-0.04,-0.08,-0.03
leipt-342,Ti I,22.1,4330.24,2.05,-1.64,2.69,0.05,0.1,27.1,2.5,0.13,0.01,0.12,-0.01,0.03
leipt-342,Ti I,22.1,4330.7,1.18,-2.09,2.99,0.06,0.1,80.7,3.4,0.17,0.03,0.11,-0.08,0.03
leipt-342,Fe I,26.0,4358.5,2.95,-1.57,5.49,0.06,0.1,58.7,3.6,0.19,0.18,-0.02,-0.04,-0.02
leipt-342,Fe I,26.0,4367.9,1.61,-2.88,5.75,0.09,0.1,94.3,4.8,0.18,0.25,-0.04,-0.1,-0.05
leipt-342,Ti I,22.1,4394.06,1.22,-1.77,3.05,0.06,0.1,100.1,3.3,0.2,0.02,0.11,-0.11,0.02
leipt-342,Ti I,22.1,4395.84,1.24,-1.93,2.77,0.06,0.1,73.5,3.5,0.17,0.03,0.11,-0.05,0.03
leipt-342,Ti I,22.1,4409.52,1.23,-2.53,2.96,0.06,0.1,47.8,3.8,0.18,0.03,0.12,-0.02,0.03
leipt-342,Ti I,22.1,4411.93,1.22,-2.62,3.06,0.06,0.1,48.8,4.0,0.17,0.03,0.12,-0.02,0.03
leipt-342,Fe I,26.1,4416.82,2.78,-2.57,5.48,0.06,0.1,90.7,3.4,0.21,-0.03,0.11,-0.1,0.02
leipt-342,Ti I,22.1,4418.33,1.24,-1.99,3.21,0.07,0.1,96.2,3.6,0.19,0.02,0.11,-0.1,0.03
leipt-342,Ti I,22.1,4421.94,2.06,-1.64,2.79,0.05,0.1,31.7,2.5,0.13,0.01,0.12,-0.01,0.03
leipt-342,Ca I,20.0,4425.44,1.88,-0.36,4.19,0.06,0.1,81.2,3.7,0.19,0.15,-0.04,-0.06,-0.03
leipt-342,Ca I,20.0,4435.68,1.89,-0.52,4.27,0.09,0.1,75.8,5.4,0.19,0.15,-0.03,-0.05,-0.03
leipt-342,Fe I,26.0,4442.34,2.2,-1.23,5.57,0.06,0.1,136.0,3.4,0.22,0.23,-0.04,-0.16,-0.05
leipt-342,Ti I,22.1,4443.8,1.08,-0.71,2.79,0.06,0.1,147.4,2.9,0.21,0.03,0.1,-0.22,0.02
leipt-342,Ti I,22.1,4444.55,1.12,-2.2,2.94,0.05,0.1,77.5,3.1,0.19,0.02,0.11,-0.06,0.03
leipt-342,Fe I,26.0,4447.72,2.22,-1.36,5.64,0.05,0.1,131.0,3.0,0.2,0.23,-0.04,-0.16,-0.05
leipt-342,Ti I,22.0,4449.14,1.89,0.47,2.67,0.09,0.1,14.0,2.8,0.18,0.18,-0.02,-0.0,-0.02
leipt-342,Ti I,22.0,4453.31,1.43,-0.03,2.77,0.07,0.1,19.0,2.6,0.15,0.2,-0.03,-0.01,-0.02
leipt-342,Ca I,20.0,4455.89,1.9,-0.52,4.21,0.05,0.1,70.9,3.0,0.18,0.15,-0.03,-0.05,-0.03
leipt-342,Ti I,22.0,4457.43,1.46,0.26,2.91,0.06,0.1,37.9,3.5,0.18,0.2,-0.03,-0.02,-0.02
leipt-342,Ti I,22.1,4468.49,1.13,-0.63,3.06,0.08,0.1,161.2,3.7,0.22,0.01,0.1,-0.25,0.02
leipt-342,Ni I,28.0,4470.48,3.4,-0.3,3.88,0.05,0.1,24.7,2.4,0.13,0.14,-0.01,-0.01,-0.01
leipt-342,Fe I,26.0,4484.22,3.6,-0.64,5.38,0.04,0.1,61.8,2.8,0.17,0.15,-0.02,-0.04,-0.03
leipt-342,Ti I,22.1,4488.32,3.12,-0.5,2.86,0.06,0.1,30.0,2.8,0.16,-0.02,0.12,-0.01,0.02
leipt-342,Fe I,26.1,4491.4,2.86,-2.71,5.58,0.05,0.1,83.8,2.7,0.21,-0.03,0.12,-0.08,0.03
leipt-342,Ti I,22.1,4493.52,1.08,-2.78,2.98,0.06,0.1,45.2,3.8,0.22,0.04,0.12,-0.02,0.03
leipt-342,Fe I,26.0,4494.56,2.2,-1.14,5.5,0.06,0.1,138.2,3.2,0.21,0.24,-0.04,-0.16,-0.05
leipt-342,Ti I,22.1,4501.27,1.12,-0.77,3.2,0.09,0.1,162.5,4.1,0.24,0.03,0.1,-0.25,0.02
leipt-342,Fe I,26.1,4508.28,2.86,-2.42,5.62,0.06,0.1,101.9,3.2,0.2,-0.04,0.11,-0.12,0.02
leipt-342,Ti I,22.0,4512.73,0.84,-0.4,2.75,0.06,0.1,34.6,3.5,0.16,0.23,-0.03,-0.01,-0.03
leipt-342,Fe I,26.1,4515.33,2.84,-2.6,5.64,0.07,0.1,93.8,3.7,0.22,-0.04,0.12,-0.1,0.02
leipt-342,Ti I,22.0,4518.02,0.82,-0.25,2.76,0.04,0.1,45.6,2.8,0.16,0.23,-0.03,-0.02,-0.03
leipt-342,Ti I,22.1,4518.33,1.08,-2.56,3.06,0.05,0.1,65.6,3.2,0.18,0.03,0.12,-0.04,0.03
leipt-342,Fe I,26.1,4520.22,2.81,-2.65,5.65,0.06,0.1,94.1,3.4,0.21,-0.03,0.11,-0.1,0.02
leipt-342,Ti I,22.0,4527.3,0.81,-0.45,2.88,0.05,0.1,41.5,3.1,0.17,0.23,-0.03,-0.02,-0.03
leipt-342,Ti I,22.1,4529.48,1.57,-1.75,3.19,0.07,0.1,86.7,4.1,0.21,0.01,0.11,-0.08,0.03
leipt-342,Ti I,22.0,4533.24,0.85,0.54,2.7,0.05,0.1,91.2,3.2,0.2,0.24,-0.04,-0.08,-0.04
leipt-342,Ti I,22.0,4534.78,0.84,0.35,2.58,0.04,0.1,73.3,2.5,0.18,0.24,-0.04,-0.05,-0.04
leipt-342,Ti I,22.0,4535.57,0.82,0.14,2.81,0.07,0.1,75.7,3.8,0.17,0.24,-0.04,-0.05,-0.04
leipt-342,Ti I,22.0,4544.69,0.82,-0.45,2.97,0.04,0.1,46.7,2.9,0.18,0.23,-0.03,-0.02,-0.03
leipt-342,Ti I,22.1,4545.13,1.13,-2.45,2.97,0.05,0.1,62.4,3.2,0.17,0.04,0.12,-0.04,0.03
leipt-342,Fe I,26.0,4547.85,3.54,-0.82,5.4,0.05,0.1,55.8,3.3,0.19,0.15,-0.02,-0.04,-0.02
leipt-342,Ti I,22.0,4548.76,0.82,-0.28,2.69,0.05,0.1,39.5,2.9,0.15,0.23,-0.03,-0.02,-0.03
leipt-342,Ti I,22.0,4555.48,0.85,-0.4,2.7,0.04,0.1,31.3,2.1,0.14,0.23,-0.03,-0.01,-0.03
leipt-342,Fe I,26.1,4555.89,2.83,-2.4,5.52,0.06,0.1,99.9,3.2,0.22,-0.03,0.11,-0.11,0.02
leipt-342,Cr I,24.1,4558.64,4.07,-0.43,3.5,0.04,0.1,58.9,2.6,0.22,-0.06,0.12,-0.05,0.02
leipt-342,Ti I,22.1,4571.97,1.57,-0.31,3.17,0.08,0.1,157.8,3.4,0.23,0.01,0.1,-0.24,0.02
leipt-342,Fe I,26.1,4576.33,2.84,-2.95,5.33,0.04,0.1,55.3,2.5,0.16,-0.02,0.12,-0.03,0.03
leipt-342,Cr I,24.0,4580.05,0.94,-1.66,3.73,0.04,0.1,60.9,2.8,0.18,0.23,-0.03,-0.04,-0.03
leipt-342,Fe I,26.1,4582.84,2.84,-3.18,5.5,0.05,0.1,51.7,3.5,0.19,-0.02,0.12,-0.03,0.03
leipt-342,Ti I,22.1,4583.41,1.16,-2.84,3.15,0.05,0.1,46.2,3.0,0.2,0.04,0.12,-0.02,0.03
leipt-342,Fe I,26.1,4583.83,2.81,-1.94,5.62,0.06,0.1,131.3,3.3,0.23,-0.03,0.11,-0.16,0.02
leipt-342,Cr I,24.1,4588.2,4.07,-0.65,3.6,0.06,0.1,51.6,3.4,0.22,-0.06,0.12,-0.04,0.02
leipt-342,Cr I,24.0,4591.39,0.97,-1.74,3.64,0.04,0.1,47.2,2.9,0.19,0.22,-0.03,-0.02,-0.03
leipt-342,Cr I,24.1,4592.05,4.07,-1.3,3.66,0.06,0.1,21.5,2.4,0.15,-0.04,0.12,-0.01,0.02
leipt-342,Fe I,26.0,4592.65,1.56,-2.46,5.77,0.06,0.1,123.9,3.1,0.21,0.27,-0.04,-0.16,-0.06
leipt-342,Cr I,24.0,4600.75,1.0,-1.25,3.49,0.04,0.1,67.4,2.6,0.18,0.23,-0.03,-0.04,-0.03
leipt-342,Fe I,26.0,4602.0,1.61,-3.13,5.67,0.05,0.1,77.3,3.1,0.19,0.25,-0.03,-0.06,-0.04
leipt-342,Fe I,26.0,4602.94,1.48,-2.21,5.58,0.23,0.1,130.8,11.1,0.2,0.28,-0.02,-0.17,-0.06
leipt-342,Ni I,28.0,4604.99,3.48,-0.24,4.16,0.05,0.1,37.9,2.9,0.2,0.14,-0.01,-0.02,-0.02
leipt-342,Fe I,26.0,4607.65,3.26,-1.33,5.57,0.03,0.1,56.1,2.0,0.18,0.17,-0.02,-0.04,-0.02
leipt-342,Ti I,22.1,4609.27,1.18,-3.32,2.98,0.08,0.1,14.1,2.7,0.17,0.04,0.12,-0.01,0.03
leipt-342,Cr I,24.0,4616.12,0.98,-1.19,3.5,0.04,0.1,73.8,2.3,0.18,0.23,-0.03,-0.05,-0.04
leipt-342,Ti I,22.0,4617.27,1.75,0.44,2.69,0.06,0.1,19.7,2.4,0.15,0.19,-0.02,-0.01,-0.02
leipt-342,Fe I,26.0,4619.29,3.6,-1.06,5.54,0.04,0.1,45.9,2.4,0.19,0.15,-0.02,-0.03,-0.02
leipt-342,Fe I,26.1,4620.51,2.83,-3.21,5.57,0.04,0.1,55.2,2.5,0.21,-0.03,0.12,-0.04,0.03
leipt-342,Fe I,26.0,4625.04,3.24,-1.27,5.58,0.04,0.1,63.0,2.7,0.19,0.17,-0.02,-0.04,-0.03
leipt-342,Cr I,24.0,4626.17,0.97,-1.33,3.41,0.03,0.1,59.6,2.4,0.16,0.22,-0.03,-0.03,-0.03
leipt-342,Fe I,26.1,4629.33,2.81,-2.26,5.54,0.16,0.1,110.2,8.1,0.17,-0.03,0.11,-0.13,0.02
leipt-342,Fe I,26.0,4630.12,2.28,-2.58,5.77,0.05,0.1,66.6,3.4,0.19,0.21,-0.03,-0.04,-0.03
leipt-342,Fe I,26.0,4632.91,1.61,-2.9,5.84,0.07,0.1,102.0,3.3,0.21,0.26,-0.03,-0.11,-0.05
leipt-342,Cr I,24.1,4634.07,4.07,-1.05,3.63,0.06,0.1,31.0,3.1,0.22,-0.05,0.12,-0.02,0.02
leipt-342,Fe I,26.0,4637.5,3.28,-1.29,5.53,0.05,0.1,55.3,3.4,0.18,0.17,-0.02,-0.03,-0.02
leipt-342,Cr I,24.0,4646.16,1.03,-0.74,3.34,0.04,0.1,88.3,2.4,0.19,0.23,-0.04,-0.08,-0.04
leipt-342,Ni I,28.0,4648.65,3.42,-0.09,4.01,0.05,0.1,42.5,3.4,0.22,0.14,-0.02,-0.02,-0.02
leipt-342,Cr I,24.0,4651.29,0.98,-1.46,3.56,0.04,0.1,59.9,2.9,0.18,0.22,-0.03,-0.03,-0.03
leipt-342,Cr I,24.0,4652.16,1.0,-1.04,3.57,0.05,0.1,86.1,2.9,0.19,0.22,-0.04,-0.08,-0.05
leipt-342,Ti I,22.1,4657.2,1.24,-2.29,3.1,0.06,0.1,74.2,3.7,0.22,0.03,0.12,-0.05,0.03
leipt-342,Fe I,26.0,4678.85,3.6,-0.68,5.38,0.04,0.1,60.2,2.7,0.18,0.15,-0.02,-0.04,-0.03
leipt-342,Mg I,12.0,4702.99,4.35,-0.44,5.37,0.04,0.1,90.1,3.1,0.2,0.11,-0.04,-0.05,-0.02
leipt-342,Fe I,26.0,4707.27,3.24,-0.96,5.72,0.05,0.1,91.4,2.8,0.21,0.18,-0.03,-0.09,-0.03
leipt-342,Ti I,22.1,4708.66,1.24,-2.35,2.83,0.03,0.1,52.5,2.3,0.16,0.03,0.12,-0.02,0.03
leipt-342,Ni I,28.0,4714.42,3.38,0.25,3.84,0.04,0.1,57.2,2.8,0.19,0.15,-0.02,-0.03,-0.02
leipt-342,Zn I,30.0,4722.15,4.03,-0.37,2.33,0.04,0.1,27.3,2.0,0.14,0.05,0.06,-0.01,0.02
leipt-342,Fe I,26.0,4727.4,3.68,-1.06,5.41,0.05,0.1,32.4,2.9,0.2,0.15,-0.02,-0.01,-0.02
leipt-342,Fe I,26.0,4733.59,1.48,-2.99,5.75,0.05,0.1,101.0,2.6,0.2,0.27,-0.03,-0.11,-0.05
leipt-342,Ni I,28.0,4756.52,3.48,-0.27,3.99,0.05,0.1,28.0,2.5,0.21,0.14,-0.01,-0.01,-0.01
leipt-342,Ti I,22.1,4763.88,1.22,-2.4,3.04,0.04,0.1,65.0,2.5,0.18,0.03,0.12,-0.04,0.03
leipt-342,Ti I,22.1,4764.52,1.24,-2.69,3.07,0.04,0.1,45.7,2.7,0.19,0.03,0.12,-0.02,0.03
leipt-342,Fe I,26.0,4772.8,1.56,-2.9,5.42,0.04,0.1,81.7,2.7,0.19,0.25,-0.03,-0.07,-0.04
leipt-342,Zn I,30.0,4810.53,4.08,-0.15,2.36,0.04,0.1,37.6,2.4,0.17,0.05,0.06,-0.02,0.02
leipt-342,Cr I,24.1,4824.13,3.87,-0.92,3.43,0.04,0.1,40.1,2.4,0.17,-0.04,0.12,-0.02,0.02
leipt-342,Ni I,28.0,4831.18,3.6,-0.32,3.87,0.06,0.1,15.3,2.1,0.13,0.14,-0.01,-0.0,-0.01
leipt-342,Ti I,22.0,4840.87,0.9,-0.43,2.73,0.04,0.1,29.4,1.9,0.14,0.23,-0.03,-0.01,-0.03
leipt-342,Ti I,22.1,4849.17,1.13,-2.96,3.03,0.04,0.1,35.1,2.5,0.16,0.04,0.12,-0.01,0.03
leipt-342,Cr I,24.1,4864.33,3.86,-1.34,3.46,0.06,0.1,21.6,2.4,0.15,-0.04,0.12,-0.01,0.02
leipt-342,Ti I,22.1,4865.61,1.12,-2.7,2.97,0.04,0.1,48.9,2.4,0.16,0.04,0.12,-0.02,0.03
leipt-342,Ni I,28.0,4866.27,3.54,-0.22,3.83,0.06,0.1,20.2,2.2,0.13,0.14,-0.01,-0.01,-0.01
leipt-342,Fe I,26.0,4871.32,2.86,-0.34,5.59,0.14,0.1,145.2,8.4,0.16,0.22,-0.05,-0.17,-0.05
leipt-342,Ti I,22.1,4874.01,3.09,-0.86,2.52,0.1,0.1,8.5,2.0,0.11,-0.02,0.12,-0.0,0.02
leipt-342,Fe I,26.0,4889.0,2.2,-2.55,5.84,0.07,0.1,80.9,4.9,0.22,0.22,-0.03,-0.07,-0.04
leipt-342,Fe I,26.0,4890.76,2.88,-0.38,5.43,0.07,0.1,133.5,3.6,0.22,0.21,-0.04,-0.16,-0.05
leipt-342,Fe I,26.0,4903.31,2.88,-0.89,5.37,0.06,0.1,102.4,3.3,0.19,0.2,-0.04,-0.11,-0.04
leipt-342,Fe I,26.0,4910.02,3.39,-1.28,5.68,0.05,0.1,58.1,3.5,0.23,0.17,-0.02,-0.04,-0.02
leipt-342,Ti I,22.1,4911.19,3.12,-0.64,2.79,0.05,0.1,21.4,2.1,0.14,-0.02,0.12,-0.0,0.02
leipt-342,Ti I,22.0,4913.61,1.87,0.22,2.93,0.07,0.1,15.8,2.4,0.18,0.18,-0.02,-0.0,-0.02
leipt-342,Fe I,26.0,4939.69,0.86,-3.25,5.68,0.05,0.1,129.8,2.9,0.21,0.33,-0.02,-0.17,-0.07
leipt-342,Fe I,26.0,4946.39,3.37,-1.11,5.68,0.04,0.1,71.5,3.0,0.22,0.17,-0.03,-0.05,-0.03
leipt-342,Fe I,26.0,4966.09,3.33,-0.79,5.69,0.07,0.1,95.7,3.8,0.22,0.18,-0.03,-0.09,-0.04
leipt-342,Fe I,26.0,4973.1,3.96,-0.69,5.33,0.05,0.1,31.4,2.7,0.16,0.14,-0.02,-0.01,-0.02
leipt-342,Fe I,26.0,4985.25,3.93,-0.44,5.38,0.05,0.1,51.9,3.0,0.18,0.14,-0.02,-0.02,-0.02
leipt-342,Fe I,26.0,4994.13,0.91,-2.97,5.52,0.07,0.1,133.5,4.1,0.22,0.33,-0.02,-0.16,-0.07
leipt-342,Ti I,22.0,4999.5,0.82,0.32,2.66,0.04,0.1,81.4,2.9,0.19,0.25,-0.03,-0.06,-0.04
leipt-342,Ti I,22.1,5005.17,1.56,-2.73,2.81,0.1,0.1,13.6,2.9,0.14,0.03,0.12,-0.0,0.03
leipt-342,Fe I,26.0,5005.71,3.88,-0.12,5.39,0.07,0.1,76.9,4.1,0.2,0.15,-0.02,-0.07,-0.03
leipt-342,Fe I,26.0,5014.94,3.94,-0.18,5.25,0.05,0.1,59.8,3.4,0.21,0.14,-0.02,-0.04,-0.02
leipt-342,Ti I,22.0,5016.16,0.85,-0.48,2.77,0.05,0.1,33.1,2.9,0.17,0.23,-0.03,-0.01,-0.03
leipt-342,Ti I,22.0,5020.03,0.84,-0.33,2.84,0.06,0.1,48.0,4.0,0.21,0.24,-0.03,-0.02,-0.03
leipt-342,Fe I,26.0,5022.24,3.98,-0.33,5.11,0.05,0.1,37.6,2.7,0.16,0.14,-0.02,-0.02,-0.02
leipt-342,Ti I,22.0,5022.87,0.82,-0.33,2.75,0.04,0.1,42.7,2.7,0.17,0.24,-0.03,-0.02,-0.03
leipt-342,Ti I,22.0,5024.84,0.82,-0.53,2.82,0.04,0.1,35.4,2.2,0.15,0.24,-0.03,-0.01,-0.03
leipt-342,Fe I,26.0,5028.13,3.57,-1.02,5.24,0.06,0.1,33.7,3.2,0.18,0.15,-0.02,-0.01,-0.02
leipt-342,Ni I,28.0,5035.36,3.63,0.29,3.93,0.07,0.1,47.0,4.3,0.23,0.14,-0.01,-0.02,-0.02
leipt-342,Ti I,22.0,5036.46,1.44,0.14,2.94,0.06,0.1,37.3,3.4,0.17,0.21,-0.03,-0.01,-0.03
leipt-342,Ti I,22.0,5039.96,0.02,-1.08,2.74,0.05,0.1,59.9,3.4,0.19,0.28,-0.03,-0.03,-0.04
leipt-342,Fe I,26.0,5041.07,0.96,-3.09,5.79,0.1,0.1,139.0,6.4,0.24,0.32,-0.02,-0.17,-0.07
leipt-342,Fe I,26.0,5041.76,1.48,-2.2,5.78,0.09,0.1,149.3,5.2,0.26,0.3,-0.03,-0.2,-0.07
leipt-342,Fe I,26.0,5051.64,0.91,-2.76,5.63,0.08,0.1,152.3,4.7,0.23,0.35,-0.02,-0.19,-0.08
leipt-342,Ti I,22.0,5064.65,0.05,-0.94,3.07,0.09,0.1,90.7,5.5,0.22,0.29,-0.03,-0.07,-0.05
leipt-342,Fe I,26.0,5083.34,0.96,-2.84,5.79,0.12,0.1,154.3,6.7,0.23,0.34,-0.02,-0.19,-0.08
leipt-342,Fe I,26.0,5123.72,1.01,-3.06,5.88,0.14,0.1,143.9,7.6,0.25,0.34,-0.02,-0.17,-0.07
leipt-342,Fe I,26.0,5127.36,0.91,-3.25,5.51,0.1,0.1,118.9,5.8,0.22,0.32,-0.02,-0.13,-0.07
leipt-342,Ti I,22.1,5129.16,1.89,-1.34,3.07,0.09,0.1,85.7,5.4,0.22,0.0,0.12,-0.07,0.03
leipt-342,Fe I,26.0,5142.93,0.96,-3.07,5.6,0.14,0.1,131.5,7.8,0.22,0.33,-0.02,-0.17,-0.07
leipt-342,Fe I,26.0,5150.84,0.99,-3.04,5.73,0.1,0.1,138.5,5.9,0.23,0.33,-0.02,-0.16,-0.07
leipt-342,Mg I,12.0,5172.68,2.71,-0.39,5.36,0.07,0.1,237.4,8.7,0.3,0.23,-0.09,-0.1,-0.03
leipt-342,Ti I,22.0,5173.74,0.0,-1.06,3.01,0.06,0.1,83.6,4.2,0.21,0.28,-0.03,-0.06,-0.06
leipt-342,Mg I,12.0,5183.6,2.72,-0.17,5.6,0.07,0.1,310.0,16.2,0.26,0.22,-0.11,-0.05,-0.01
leipt-342,Ti I,22.1,5185.9,1.89,-1.41,2.81,0.08,0.1,63.5,5.7,0.2,0.01,0.12,-0.04,0.03
leipt-342,Ti I,22.0,5192.97,0.02,-0.95,2.94,0.07,0.1,84.8,4.3,0.23,0.3,-0.03,-0.06,-0.05
leipt-342,Fe I,26.0,5194.94,1.56,-2.02,5.66,0.11,0.1,150.2,6.1,0.25,0.3,-0.03,-0.19,-0.07
leipt-342,Fe I,26.1,5197.57,3.23,-2.22,5.5,0.06,0.1,87.8,4.1,0.23,-0.04,0.12,-0.07,0.03
leipt-342,Fe I,26.0,5202.34,2.17,-1.87,5.72,0.09,0.1,119.8,4.8,0.25,0.25,-0.02,-0.13,-0.05
leipt-342,Ti I,22.0,5210.38,0.05,-0.82,2.96,0.06,0.1,92.8,3.8,0.22,0.29,-0.03,-0.07,-0.05
leipt-342,Ti I,22.1,5211.53,2.59,-1.41,2.8,0.09,0.1,16.9,3.2,0.18,-0.0,0.12,-0.0,0.03
leipt-342,Fe I,26.0,5215.18,3.26,-0.86,5.49,0.08,0.1,85.8,4.7,0.24,0.18,-0.03,-0.07,-0.03
leipt-342,Fe I,26.0,5216.27,1.61,-2.08,5.72,0.22,0.1,147.3,11.9,-0.21,0.3,-0.03,-0.18,-0.07
leipt-342,Fe I,26.0,5217.39,3.21,-1.07,5.56,0.06,0.1,81.0,4.3,0.22,0.18,-0.03,-0.06,-0.03
leipt-342,Fe I,26.1,5234.62,3.22,-2.18,5.68,0.07,0.1,99.9,4.3,0.25,-0.05,0.12,-0.1,0.03
leipt-342,Fe I,26.0,5242.49,3.63,-0.83,5.29,0.07,0.1,44.8,4.4,0.26,0.16,-0.02,-0.02,-0.02
leipt-342,Cr I,24.0,5247.56,0.96,-1.59,3.43,0.05,0.1,48.0,3.6,0.19,0.23,-0.03,-0.02,-0.03
leipt-342,Fe I,26.0,5250.65,2.2,-2.18,5.66,0.08,0.1,96.9,4.7,0.22,0.24,-0.03,-0.09,-0.04
leipt-342,Fe I,26.0,5263.31,3.26,-0.87,5.35,0.06,0.1,76.4,4.2,0.23,0.18,-0.03,-0.05,-0.03
leipt-342,Fe I,26.1,5264.8,3.23,-3.13,5.54,0.06,0.1,31.8,3.3,0.21,-0.03,0.12,-0.01,0.03
leipt-342,Fe I,26.1,5276.0,3.2,-2.01,5.47,0.12,0.1,101.3,7.7,0.24,-0.04,0.12,-0.09,0.03
leipt-342,Fe I,26.0,5283.62,3.24,-0.45,5.46,0.09,0.1,111.2,4.9,0.26,0.19,-0.03,-0.12,-0.04
leipt-342,Cr I,24.0,5296.69,0.98,-1.36,3.44,0.05,0.1,63.7,3.8,0.2,0.23,-0.03,-0.03,-0.04
leipt-342,Cr I,24.0,5298.27,0.98,-1.14,3.71,0.08,0.1,96.9,5.0,0.27,0.24,-0.03,-0.09,-0.05
leipt-342,Fe I,26.0,5302.3,3.28,-0.73,5.38,0.05,0.1,86.4,3.4,0.23,0.18,-0.03,-0.07,-0.04
leipt-342,Fe I,26.0,5307.36,1.61,-2.91,5.74,0.08,0.1,102.5,4.6,0.25,0.27,-0.03,-0.1,-0.05
leipt-342,Fe I,26.0,5324.18,3.21,-0.11,5.61,0.09,0.1,141.1,5.3,0.28,0.21,-0.04,-0.16,-0.05
leipt-342,Fe I,26.0,5332.9,1.56,-2.78,5.73,0.09,0.1,113.8,5.1,0.25,0.28,-0.03,-0.12,-0.06
leipt-342,Ti I,22.1,5336.79,1.58,-1.6,2.99,0.07,0.1,89.9,4.7,0.25,0.01,0.12,-0.07,0.03
leipt-342,Fe I,26.0,5339.93,3.26,-0.63,5.34,0.06,0.1,91.9,4.0,0.25,0.19,-0.03,-0.08,-0.04
leipt-342,Cr I,24.0,5345.8,1.0,-0.95,3.67,0.06,0.1,105.1,3.9,0.26,0.25,-0.03,-0.1,-0.05
leipt-342,Cr I,24.0,5348.31,1.0,-1.21,3.51,0.06,0.1,77.5,3.4,0.22,0.24,-0.03,-0.05,-0.04
leipt-342,Ca I,20.0,5349.46,2.71,-0.31,4.32,0.09,0.1,33.7,5.0,0.26,0.12,-0.02,-0.01,-0.02
leipt-342,Ti I,22.1,5381.02,1.56,-1.97,2.83,0.04,0.1,54.8,2.9,0.2,0.02,0.12,-0.03,0.03
leipt-342,Fe I,26.0,5393.17,3.24,-0.72,5.43,0.06,0.1,93.8,3.4,0.24,0.19,-0.03,-0.08,-0.04
leipt-342,Cr I,24.0,5409.78,1.03,-0.67,3.48,0.05,0.1,109.3,3.1,0.24,0.25,-0.03,-0.11,-0.05
leipt-342,Ti I,22.1,5418.77,1.58,-2.13,2.94,0.05,0.1,50.0,3.7,0.24,0.02,0.12,-0.02,0.03
leipt-342,Ni I,28.0,5476.9,1.82,-0.78,4.12,0.08,0.1,132.8,4.7,0.26,0.26,-0.02,-0.16,-0.06
leipt-342,Fe I,26.0,5497.52,1.01,-2.83,5.76,0.07,0.1,156.5,4.2,0.28,0.36,-0.01,-0.17,-0.08
leipt-342,Fe I,26.0,5501.46,0.96,-3.05,5.73,0.08,0.1,146.1,4.6,0.26,0.35,-0.01,-0.16,-0.08
leipt-342,Fe I,26.0,5506.78,0.99,-2.79,5.67,0.07,0.1,155.7,4.1,0.26,0.36,-0.01,-0.17,-0.08
leipt-342,Mg I,12.0,5528.4,4.35,-0.5,5.5,0.05,0.1,99.8,3.7,0.25,0.12,-0.03,-0.06,-0.03
leipt-342,Fe I,26.1,5534.83,3.24,-2.75,5.56,0.05,0.1,55.6,3.3,0.25,-0.04,0.13,-0.03,0.03
leipt-342,Fe I,26.0,5569.62,3.41,-0.52,5.57,0.06,0.1,102.7,4.0,0.27,0.19,-0.03,-0.1,-0.04
leipt-342,Fe I,26.0,5572.84,3.39,-0.28,5.27,0.06,0.1,100.9,3.6,0.25,0.19,-0.03,-0.1,-0.04
leipt-342,Ca I,20.0,5581.96,2.52,-0.56,4.46,0.06,0.1,41.1,3.6,0.28,0.13,-0.02,-0.02,-0.02
leipt-342,Fe I,26.0,5586.76,3.37,-0.11,5.36,0.06,0.1,118.4,3.7,0.25,0.2,-0.03,-0.13,-0.04
leipt-342,Ni I,28.0,5587.86,1.93,-2.39,4.21,0.06,0.1,28.8,2.9,0.23,0.22,-0.02,-0.01,-0.02
leipt-342,Ca I,20.0,5588.75,2.52,0.21,4.42,0.06,0.1,90.2,3.6,0.26,0.14,-0.03,-0.07,-0.03
leipt-342,Ca I,20.0,5590.11,2.52,-0.57,4.31,0.07,0.1,31.8,4.0,0.23,0.13,-0.02,-0.01,-0.02
leipt-342,Ca I,20.0,5594.46,2.52,0.1,4.32,0.06,0.1,75.5,3.9,0.24,0.14,-0.02,-0.05,-0.03
leipt-342,Ca I,20.0,5601.28,2.53,-0.52,4.2,0.06,0.1,28.2,3.1,0.24,0.13,-0.02,-0.01,-0.02
leipt-342,Fe I,26.0,5615.64,3.33,0.04,5.49,0.07,0.1,137.5,4.4,0.27,0.21,-0.04,-0.15,-0.05
leipt-342,Fe I,26.0,5624.54,3.41,-0.76,5.44,0.05,0.1,79.9,3.1,0.22,0.18,-0.02,-0.06,-0.03
leipt-342,Fe I,26.0,5658.82,3.39,-0.76,5.55,0.05,0.1,88.9,3.4,0.25,0.18,-0.02,-0.07,-0.03
leipt-342,Fe I,26.0,5662.52,4.18,-0.41,5.34,0.05,0.1,35.5,3.0,0.21,0.13,-0.02,-0.02,-0.02
leipt-342,Ni I,28.0,5754.66,1.93,-2.22,4.2,0.05,0.1,38.7,3.2,0.25,0.22,-0.02,-0.02,-0.02
leipt-342,Ca I,20.0,5857.45,2.93,0.23,4.3,0.05,0.1,50.6,3.6,0.26,0.12,-0.02,-0.03,-0.02
leipt-342,Ni I,28.0,5892.87,1.98,-2.22,4.34,0.05,0.1,44.6,3.2,0.3,0.22,-0.01,-0.02,-0.02
leipt-342,Na I,11.0,5895.92,0.0,-0.19,4.16,0.09,0.1,206.3,7.6,0.28,0.26,-0.04,-0.15,-0.07
leipt-342,Ni I,28.0,6108.12,1.68,-2.6,4.27,0.05,0.1,40.8,3.1,0.28,0.23,-0.01,-0.02,-0.03
leipt-342,Ca I,20.0,6122.22,1.89,-0.32,4.32,0.04,0.1,103.5,2.6,0.26,0.18,-0.03,-0.09,-0.04
leipt-342,Ca I,20.0,6162.17,1.9,-0.09,4.48,0.04,0.1,127.7,2.3,0.27,0.19,-0.04,-0.12,-0.05
leipt-342,Ni I,28.0,6191.17,1.68,-2.47,4.04,0.06,0.1,35.1,3.5,0.18,0.23,-0.01,-0.02,-0.03
leipt-342,Fe I,26.0,6219.28,2.2,-2.45,5.76,0.04,0.1,93.3,2.8,0.27,0.24,-0.02,-0.07,-0.04
leipt-342,Fe I,26.0,6246.32,3.6,-0.77,5.47,0.04,0.1,68.3,2.7,0.26,0.17,-0.02,-0.04,-0.03
leipt-342,Fe I,26.1,6247.56,3.89,-2.3,5.59,0.04,0.1,39.5,2.5,0.3,-0.06,0.13,-0.02,0.03
leipt-342,Fe I,26.0,6265.13,2.17,-2.54,5.72,0.04,0.1,86.7,3.0,0.27,0.24,-0.02,-0.06,-0.04
leipt-342,O I,8.0,6300.3,0.0,-9.82,7.09,0.08,0.1,12.3,2.4,0.23,0.07,0.12,-0.0,0.04
leipt-342,Fe I,26.0,6301.5,3.65,-0.71,5.44,0.04,0.1,66.4,2.6,0.25,0.17,-0.02,-0.04,-0.03
leipt-342,Fe I,26.0,6335.33,2.2,-2.18,5.57,0.04,0.1,99.9,2.4,0.26,0.25,-0.02,-0.08,-0.04
leipt-342,Fe I,26.0,6336.82,3.68,-0.85,5.5,0.04,0.1,57.9,2.5,0.24,0.16,-0.02,-0.03,-0.02
leipt-342,Fe I,26.0,6400.0,3.6,-0.27,5.56,0.05,0.1,108.7,3.4,0.29,0.19,-0.02,-0.1,-0.04
leipt-342,Fe I,26.0,6408.02,3.68,-0.99,5.55,0.04,0.1,52.1,2.5,0.27,0.16,-0.02,-0.02,-0.02
leipt-342,Fe I,26.0,6411.65,3.65,-0.59,5.4,0.03,0.1,72.6,2.1,0.26,0.17,-0.02,-0.04,-0.03
leipt-342,Fe I,26.0,6430.85,2.17,-1.95,5.62,0.05,0.1,120.7,3.2,0.28,0.26,-0.02,-0.11,-0.05
leipt-342,Ca I,20.0,6439.08,2.52,0.47,4.27,0.04,0.1,101.4,3.0,0.29,0.16,-0.02,-0.08,-0.04
leipt-342,Ca I,20.0,6449.81,2.52,-0.5,4.28,0.04,0.1,35.7,2.5,0.25,0.13,-0.02,-0.01,-0.02
leipt-342,Fe I,26.1,6456.38,3.9,-2.05,5.63,0.05,0.1,56.9,3.2,0.31,-0.06,0.13,-0.04,0.03
leipt-342,Ca I,20.0,6499.65,2.52,-0.82,4.39,0.04,0.1,25.3,2.0,0.23,0.13,-0.02,-0.01,-0.02
leipt-342,Fe I,26.1,6516.08,2.89,-3.37,5.68,0.03,0.1,53.5,2.4,0.3,-0.03,0.13,-0.03,0.04
leipt-342,Ni I,28.0,6643.63,1.68,-2.22,4.2,0.03,0.1,66.4,2.3,0.26,0.24,-0.01,-0.03,-0.03
leipt-342,Ca I,20.0,6717.68,2.71,-0.52,4.47,0.04,0.1,33.3,2.0,0.27,0.13,-0.02,-0.01,-0.02
leipt-342,Ni I,28.0,6767.77,1.82,-2.14,4.22,0.03,0.1,60.1,2.6,0.3,0.23,-0.01,-0.03,-0.03
leipt-342,K I,19.0,7664.91,0.0,0.12,3.25,0.04,0.1,101.8,2.8,0.33,0.19,-0.02,-0.07,-0.04
leipt-342,K I,19.0,7698.97,0.0,-0.18,3.17,0.03,0.1,73.4,2.7,0.33,0.18,-0.02,-0.04,-0.03
leipt-342,Ni I,28.0,7714.31,1.93,-2.0,4.18,0.02,0.1,62.6,1.8,0.31,0.23,-0.01,-0.03,-0.03
leipt-342,Ni I,28.0,7788.93,1.95,-2.18,4.23,0.03,0.1,51.2,2.0,0.29,0.23,-0.01,-0.02,-0.03
leipt-342,Sc I,21.1,5526.0,nan,nan,0.75,0.09,0.1,-999.0,-999.0,0.2,-0.0,0.12,-0.02,0.04
leipt-342,Sc I,21.1,5030.0,nan,nan,0.86,0.08,0.1,-999.0,-999.0,0.19,-0.02,0.12,-0.04,0.04
leipt-342,Sc I,21.1,4669.0,nan,nan,0.87,0.06,0.1,-999.0,-999.0,0.17,-0.01,0.13,-0.02,0.04
leipt-342,Sc I,21.1,4415.0,nan,nan,0.81,0.08,0.1,-999.0,-999.0,0.19,0.06,0.09,-0.07,0.02
leipt-342,Sc I,21.1,4399.0,nan,nan,0.67,0.08,0.1,-999.0,-999.0,0.17,0.09,0.09,-0.09,-0.01
leipt-342,Mn I,25.0,4823.52,2.32,0.14,2.94,0.07,0.1,-999.0,-999.0,0.18,0.21,-0.04,-0.04,-0.03
leipt-342,Mn I,25.0,4783.43,2.3,0.04,2.98,0.07,0.1,-999.0,-999.0,0.18,0.18,-0.03,-0.02,-0.02
leipt-342,Mn I,25.0,4766.42,2.92,0.1,2.92,0.07,0.1,-999.0,-999.0,0.15,0.13,-0.04,-0.01,-0.02
leipt-342,Mn I,25.0,4762.37,2.89,0.3,2.94,0.05,0.1,-999.0,-999.0,0.15,0.14,-0.04,-0.01,-0.02
leipt-342,Mn I,25.0,4754.04,2.28,-0.08,3.06,0.06,0.1,-999.0,-999.0,0.17,0.19,-0.02,-0.02,-0.02
leipt-342,C-H,106.0,4310.0,nan,nan,5.7,0.02,0.1,-999.0,-999.0,0.17,0.26,-0.06,0.01,0.1
leipt-342,C-H,106.0,4323.0,nan,nan,5.76,0.03,0.1,-999.0,-999.0,0.18,0.2,-0.05,0.02,0.1
leipt-342,Sc I,21.1,4313.0,nan,nan,0.91,0.16,0.1,-999.0,-999.0,0.17,-0.08,0.15,-0.17,-0.03
leipt-342,Mn I,25.0,4040.0,nan,nan,2.99,0.16,0.1,-999.0,-999.0,0.16,0.2,-0.02,-0.03,-0.03
leipt-342,Al I,13.0,3962.0,nan,nan,3.55,0.18,0.1,-999.0,-999.0,0.18,0.15,-0.06,-0.18,-0.07
leipt-342,V I,23.0,4379.0,nan,nan,1.46,0.09,0.1,-999.0,-999.0,0.17,0.19,-0.02,-0.02,-0.06
leipt-342,V II,23.1,4006.0,nan,nan,1.94,0.11,0.1,-999.0,-999.0,0.16,-0.02,0.12,-0.01,0.03
leipt-342,Co I,27.0,4020.0,nan,nan,3.2,0.08,0.1,-999.0,-999.0,0.16,0.23,-0.0,-0.04,-0.03
leipt-342,Co I,27.0,4110.0,nan,nan,2.91,0.08,0.1,-999.0,-999.0,0.19,0.18,-0.0,-0.01,-0.01
leipt-342,Co I,27.0,4119.0,nan,nan,2.38,0.12,0.1,-999.0,-999.0,0.15,0.31,-0.04,-0.06,-0.06
leipt-342,Co I,27.0,4121.0,nan,nan,2.67,0.15,0.1,-999.0,-999.0,0.15,0.26,0.02,-0.08,-0.05
leipt-342,Sr I,38.1,4078.0,nan,nan,-0.36,0.2,0.1,-999.0,-999.0,0.18,-0.02,0.16,-0.24,0.04
leipt-342,Sr I,38.1,4215.52,0.0,-0.17,-0.02,0.18,0.1,-999.0,-999.0,0.18,0.14,0.14,-0.31,-0.03
leipt-342,Ba I,56.1,4554.03,0.0,0.17,-0.81,0.11,0.1,-999.0,-999.0,0.17,0.08,0.1,-0.14,0.03
leipt-342,Ba I,56.1,4934.08,0.0,-0.16,-1.03,0.08,0.1,-999.0,-999.0,0.18,0.12,0.11,-0.08,0.01
leipt-342,Ba I,56.1,5853.67,0.6,-1.01,-0.78,0.07,0.1,-999.0,-999.0,0.24,0.04,0.12,-0.01,0.04
leipt-342,Ba I,56.1,6141.71,0.7,-0.08,-0.76,0.07,0.1,-999.0,-999.0,0.24,0.04,0.12,-0.08,0.04
leipt-342,Ba I,56.1,6496.9,0.6,-0.38,-0.69,0.05,0.1,-999.0,-999.0,0.23,0.03,0.13,-0.06,0.05
leipt-342,Eu I,63.1,4129.0,nan,nan,-2.05,0.1,0.1,-999.0,-999.0,0.17,0.01,0.13,0.02,0.04
leipt-342,Eu I,63.1,4205.0,nan,nan,-2.07,0.09,0.1,-999.0,-999.0,0.17,0.02,0.16,0.01,0.06
leipt-342,C-N,607.0,3877.0,nan,nan,6.19,0.13,0.1,-999.0,-999.0,0.18,0.39,-0.0,-0.0,0.14
leipt-208,Fe I,26.0,4001.66,2.17,-1.9,5.24,0.06,0.1,47.0,3.2,0.14,0.17,-0.02,-0.03,-0.0
leipt-208,Ti I,22.1,4012.38,0.57,-1.78,2.56,0.1,0.1,78.5,4.6,0.14,0.09,0.1,-0.12,0.01
leipt-208,Ti I,22.1,4025.13,0.61,-2.11,2.48,0.05,0.1,56.2,2.9,0.13,0.09,0.1,-0.04,0.01
leipt-208,Ti I,22.1,4028.34,1.89,-0.92,2.5,0.07,0.1,43.3,3.7,0.1,0.05,0.11,-0.03,0.01
leipt-208,Fe I,26.0,4032.63,1.48,-2.38,5.17,0.06,0.1,59.3,3.4,0.14,0.19,-0.02,-0.06,-0.01
leipt-208,Ti I,22.1,4053.82,1.89,-1.07,2.5,0.06,0.1,35.2,3.3,0.13,0.05,0.1,-0.02,0.01
leipt-208,Fe I,26.0,4063.28,3.37,-0.81,5.33,0.06,0.1,39.7,3.6,0.12,0.13,-0.02,-0.03,-0.0
leipt-208,Fe I,26.0,4067.98,3.21,-0.53,5.34,0.1,0.1,64.7,4.7,0.18,0.13,-0.02,-0.07,-0.0
leipt-208,Fe I,26.0,4080.21,3.28,-1.18,5.11,0.09,0.1,18.1,3.2,0.12,0.13,-0.02,-0.01,-0.0
leipt-208,Fe I,26.0,4098.18,3.24,-0.97,5.12,0.05,0.1,28.7,2.4,0.11,0.13,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,4120.21,2.99,-1.23,5.02,0.06,0.1,24.9,2.7,0.11,0.14,-0.02,-0.01,-0.0
leipt-208,Fe I,26.0,4121.8,2.83,-1.28,5.1,0.07,0.1,34.8,3.7,0.13,0.14,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,4133.86,3.37,-1.13,5.38,0.09,0.1,27.0,4.2,0.16,0.12,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,4139.93,0.99,-3.51,5.12,0.06,0.1,27.6,2.7,0.12,0.2,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,4143.42,3.05,-0.21,5.07,0.08,0.1,75.0,3.5,0.14,0.14,-0.02,-0.11,-0.0
leipt-208,Fe I,26.0,4143.87,1.56,-0.51,4.99,0.08,0.1,128.2,4.2,0.16,0.22,-0.08,-0.2,-0.01
leipt-208,Fe I,26.0,4147.67,1.48,-2.07,5.2,0.08,0.1,76.4,3.4,0.14,0.19,-0.03,-0.11,-0.01
leipt-208,Fe I,26.0,4150.25,3.43,-1.19,5.31,0.09,0.1,19.1,3.2,0.15,0.12,-0.01,-0.01,-0.0
leipt-208,Fe I,26.0,4152.17,0.96,-3.16,5.44,0.07,0.1,64.7,3.5,0.16,0.21,-0.02,-0.07,-0.01
leipt-208,Fe I,26.0,4153.9,3.4,-0.28,5.06,0.07,0.1,52.6,3.5,0.14,0.13,-0.02,-0.04,-0.0
leipt-208,Fe I,26.0,4158.79,3.43,-0.7,5.09,0.06,0.1,30.6,2.8,0.12,0.12,-0.02,-0.02,-0.0
leipt-208,Ti I,22.1,4161.53,1.08,-2.09,2.68,0.05,0.1,39.3,2.6,0.12,0.08,0.1,-0.02,0.01
leipt-208,Mg I,12.0,4167.27,4.35,-0.74,5.38,0.05,0.1,49.6,3.4,0.16,0.08,-0.02,-0.02,-0.0
leipt-208,Ti I,22.1,4171.9,2.6,-0.3,2.55,0.09,0.1,37.5,4.9,0.14,0.03,0.1,-0.02,0.01
leipt-208,Fe I,26.0,4173.92,0.99,-3.29,5.34,0.06,0.1,50.8,3.5,0.15,0.21,-0.02,-0.04,-0.0
leipt-208,Fe I,26.0,4174.91,0.91,-2.94,5.36,0.09,0.1,73.8,4.1,0.16,0.21,-0.03,-0.1,-0.01
leipt-208,Fe I,26.1,4178.85,2.58,-2.51,5.04,0.06,0.1,57.7,3.1,0.13,0.03,0.11,-0.05,0.01
leipt-208,Ti I,22.1,4184.31,1.08,-2.49,2.61,0.06,0.1,18.2,2.3,0.12,0.08,0.1,-0.01,0.01
leipt-208,Fe I,26.0,4187.04,2.45,-0.56,5.14,0.08,0.1,93.1,3.2,0.14,0.17,-0.05,-0.15,-0.0
leipt-208,Fe I,26.0,4199.1,3.04,0.17,4.97,0.1,0.1,86.9,3.8,0.14,0.14,-0.03,-0.14,-0.01
leipt-208,Fe I,26.1,4233.16,2.58,-2.02,5.05,0.09,0.1,82.3,3.8,0.15,0.03,0.1,-0.12,0.01
leipt-208,Fe I,26.0,4233.6,2.48,-0.6,5.16,0.07,0.1,91.2,2.9,0.16,0.17,-0.05,-0.14,-0.01
leipt-208,Fe I,26.0,4282.4,2.17,-0.78,5.14,0.1,0.1,95.3,3.7,0.17,0.17,-0.03,-0.17,-0.01
leipt-208,Ca I,20.0,4318.65,1.9,-0.21,4.04,0.06,0.1,55.6,3.2,0.14,0.11,-0.02,-0.04,-0.0
leipt-208,Ti I,22.1,4320.95,1.16,-1.88,2.84,0.08,0.1,56.4,4.4,0.16,0.07,0.1,-0.04,0.01
leipt-208,Ti I,22.1,4330.7,1.18,-2.09,2.92,0.08,0.1,47.9,4.5,0.18,0.08,0.11,-0.03,0.02
leipt-208,Fe I,26.0,4367.9,1.61,-2.88,5.25,0.05,0.1,31.8,2.8,0.11,0.18,-0.02,-0.02,-0.0
leipt-208,Ti I,22.1,4394.06,1.22,-1.77,2.76,0.05,0.1,55.1,3.2,0.17,0.07,0.1,-0.04,0.02
leipt-208,Ti I,22.1,4395.84,1.24,-1.93,2.75,0.05,0.1,43.4,2.8,0.14,0.07,0.1,-0.03,0.01
leipt-208,Ti I,22.1,4399.77,1.24,-1.2,2.91,0.1,0.1,90.0,4.1,0.18,0.08,0.1,-0.13,0.01
leipt-208,Ni I,28.0,4401.54,3.19,0.06,3.95,0.11,0.1,41.1,6.2,0.16,0.12,-0.01,-0.03,-0.0
leipt-208,Fe I,26.0,4408.41,2.2,-1.74,5.36,0.07,0.1,64.4,3.6,0.16,0.17,-0.02,-0.06,-0.0
leipt-208,Ti I,22.1,4409.23,1.24,-2.78,3.11,0.08,0.1,19.9,3.1,0.17,0.07,0.1,-0.01,0.01
leipt-208,Fe I,26.0,4415.12,1.61,-0.62,4.93,0.07,0.1,122.4,3.4,0.18,0.22,-0.06,-0.2,-0.02
leipt-208,Fe I,26.1,4416.82,2.78,-2.57,5.06,0.05,0.1,45.1,2.6,0.15,0.02,0.11,-0.03,0.01
leipt-208,Ca I,20.0,4425.44,1.88,-0.36,4.17,0.06,0.1,56.7,3.2,0.17,0.12,-0.02,-0.04,-0.0
leipt-208,Ca I,20.0,4434.96,1.89,-0.01,4.07,0.08,0.1,70.1,4.3,0.16,0.12,-0.03,-0.07,-0.0
leipt-208,Ca I,20.0,4435.68,1.89,-0.52,4.13,0.05,0.1,44.7,2.6,0.15,0.12,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,4442.34,2.2,-1.23,5.22,0.07,0.1,82.7,3.1,0.16,0.17,-0.03,-0.11,-0.01
leipt-208,Ti I,22.1,4443.8,1.08,-0.71,2.66,0.08,0.1,107.8,3.0,0.18,0.07,0.1,-0.19,0.0
leipt-208,Ti I,22.1,4444.55,1.12,-2.2,2.55,0.05,0.1,26.7,2.3,0.12,0.08,0.1,-0.01,0.01
leipt-208,Fe I,26.0,4447.72,2.22,-1.36,5.21,0.07,0.1,74.7,3.5,0.15,0.17,-0.02,-0.09,-0.0
leipt-208,Ti I,22.1,4450.48,1.08,-1.52,2.6,0.04,0.1,69.1,2.6,0.14,0.08,0.1,-0.08,0.01
leipt-208,Ca I,20.0,4454.78,1.9,0.26,4.08,0.06,0.1,84.0,3.2,0.17,0.13,-0.04,-0.1,-0.0
leipt-208,Ti I,22.0,4455.32,1.44,0.1,2.82,0.08,0.1,11.8,2.2,0.11,0.16,-0.02,-0.0,-0.0
leipt-208,Ca I,20.0,4455.89,1.9,-0.52,4.17,0.05,0.1,46.6,2.8,0.15,0.12,-0.02,-0.03,-0.0
leipt-208,Ti I,22.0,4457.43,1.46,0.26,2.85,0.08,0.1,16.4,2.6,0.14,0.16,-0.02,-0.01,-0.0
leipt-208,Fe I,26.0,4459.12,2.17,-1.29,5.47,0.08,0.1,92.3,3.4,0.18,0.18,-0.03,-0.14,-0.01
leipt-208,Ti I,22.1,4468.49,1.13,-0.63,2.49,0.08,0.1,102.0,3.4,0.16,0.08,0.1,-0.18,0.01
leipt-208,Ni I,28.0,4470.48,3.4,-0.3,3.72,0.1,0.1,9.9,2.2,0.09,0.12,-0.01,-0.0,-0.0
leipt-208,Fe I,26.1,4491.4,2.86,-2.71,5.08,0.06,0.1,34.5,3.0,0.16,0.02,0.11,-0.02,0.01
leipt-208,Ti I,22.1,4493.52,1.08,-2.78,2.93,0.07,0.1,20.4,2.9,0.13,0.08,0.1,-0.01,0.01
leipt-208,Fe I,26.0,4494.56,2.2,-1.14,5.08,0.08,0.1,80.4,3.7,0.15,0.17,-0.03,-0.11,-0.01
leipt-208,Ti I,22.1,4501.27,1.12,-0.77,2.63,0.06,0.1,103.1,2.6,0.16,0.08,0.1,-0.18,0.01
leipt-208,Fe I,26.1,4508.28,2.86,-2.42,5.33,0.06,0.1,63.9,3.0,0.16,0.02,0.11,-0.06,0.01
leipt-208,Ti I,22.0,4512.73,0.84,-0.4,2.72,0.07,0.1,13.9,1.9,0.12,0.18,-0.02,-0.01,-0.0
leipt-208,Fe I,26.1,4515.33,2.84,-2.6,5.37,0.04,0.1,56.8,2.5,0.16,0.02,0.11,-0.05,0.01
leipt-208,Ti I,22.0,4518.02,0.82,-0.25,2.71,0.08,0.1,18.5,3.1,0.16,0.18,-0.02,-0.01,-0.0
leipt-208,Ti I,22.1,4518.33,1.08,-2.56,2.63,0.06,0.1,17.5,2.2,0.11,0.08,0.1,-0.01,0.01
leipt-208,Fe I,26.1,4520.22,2.81,-2.65,5.09,0.05,0.1,40.9,2.7,0.13,0.02,0.11,-0.03,0.01
leipt-208,Fe I,26.1,4522.63,2.84,-2.29,5.45,0.07,0.1,77.0,3.5,0.18,0.02,0.11,-0.1,0.01
leipt-208,Ti I,22.0,4527.3,0.81,-0.45,2.59,0.1,0.1,10.0,2.2,-0.08,0.18,-0.02,-0.0,-0.0
leipt-208,Fe I,26.0,4528.61,2.17,-0.89,5.28,0.07,0.1,102.6,3.3,0.18,0.18,-0.04,-0.15,-0.01
leipt-208,Ti I,22.1,4529.48,1.57,-1.75,2.75,0.05,0.1,33.4,2.6,0.14,0.06,0.1,-0.02,0.01
leipt-208,Fe I,26.0,4531.15,1.48,-2.1,5.2,0.08,0.1,78.7,3.2,0.15,0.2,-0.02,-0.1,-0.01
leipt-208,Ti I,22.0,4533.24,0.85,0.54,2.52,0.05,0.1,46.2,2.9,0.19,0.18,-0.02,-0.03,-0.0
leipt-208,Ti I,22.0,4534.78,0.84,0.35,2.62,0.04,0.1,42.3,2.5,0.17,0.18,-0.02,-0.02,-0.0
leipt-208,Ti I,22.0,4535.57,0.82,0.14,2.68,0.07,0.1,34.4,4.0,0.19,0.18,-0.02,-0.02,-0.0
leipt-208,Ti I,22.1,4545.13,1.13,-2.45,2.59,0.06,0.1,17.9,2.3,0.13,0.08,0.1,-0.01,0.02
leipt-208,Ti I,22.0,4555.48,0.85,-0.4,2.54,0.1,0.1,9.3,2.0,-0.11,0.18,-0.02,-0.0,-0.0
leipt-208,Fe I,26.1,4555.89,2.83,-2.4,5.24,0.07,0.1,62.2,3.8,0.18,0.02,0.11,-0.06,0.01
leipt-208,Cr I,24.1,4558.64,4.07,-0.43,3.1,0.05,0.1,24.1,2.3,0.14,-0.01,0.11,-0.01,0.01
leipt-208,Mg I,12.0,4571.1,0.0,-5.62,5.29,0.04,0.1,43.3,2.5,0.14,0.23,-0.03,-0.02,-0.0
leipt-208,Ti I,22.1,4571.97,1.57,-0.31,2.76,0.07,0.1,106.5,2.9,0.2,0.07,0.1,-0.18,0.01
leipt-208,Fe I,26.1,4576.33,2.84,-2.95,5.25,0.05,0.1,31.8,2.4,0.13,0.02,0.11,-0.02,0.01
leipt-208,Fe I,26.1,4582.84,2.84,-3.18,5.07,0.08,0.1,15.3,2.7,0.13,0.02,0.11,-0.01,0.01
leipt-208,Fe I,26.1,4583.83,2.81,-1.94,5.16,0.06,0.1,82.6,2.9,0.16,0.02,0.1,-0.11,0.01
leipt-208,Cr I,24.1,4588.2,4.07,-0.65,3.16,0.06,0.1,18.0,2.0,0.11,-0.01,0.11,-0.01,0.01
leipt-208,Cr I,24.0,4591.39,0.97,-1.74,3.28,0.08,0.1,11.1,2.1,0.12,0.17,-0.02,-0.0,-0.0
leipt-208,Fe I,26.0,4592.65,1.56,-2.46,5.39,0.06,0.1,66.6,3.0,0.15,0.19,-0.02,-0.07,-0.01
leipt-208,Cr I,24.0,4600.75,1.0,-1.25,2.94,0.07,0.1,13.9,2.0,0.1,0.17,-0.02,-0.01,-0.0
leipt-208,Fe I,26.0,4602.0,1.61,-3.13,5.36,0.06,0.1,26.1,2.8,0.16,0.19,-0.02,-0.01,-0.0
leipt-208,Fe I,26.0,4602.94,1.48,-2.21,5.38,0.07,0.1,81.6,3.0,0.18,0.2,-0.03,-0.12,-0.01
leipt-208,Fe I,26.0,4607.65,3.26,-1.33,5.27,0.06,0.1,20.2,2.4,0.17,0.13,-0.02,-0.01,-0.0
leipt-208,Cr I,24.0,4616.12,0.98,-1.19,3.09,0.06,0.1,21.5,2.7,0.12,0.17,-0.02,-0.01,-0.0
leipt-208,Fe I,26.0,4619.29,3.6,-1.06,5.31,0.07,0.1,18.0,2.6,0.12,0.12,-0.01,-0.01,-0.0
leipt-208,Fe I,26.1,4620.51,2.83,-3.21,5.27,0.06,0.1,22.0,2.3,0.13,0.02,0.11,-0.01,0.01
leipt-208,Ti I,22.0,4623.1,1.74,0.16,2.85,0.13,0.1,7.2,2.3,0.09,0.14,-0.02,-0.0,-0.0
leipt-208,Fe I,26.0,4625.04,3.24,-1.27,5.13,0.07,0.1,18.3,2.7,0.14,0.13,-0.02,-0.01,-0.0
leipt-208,Cr I,24.0,4626.17,0.97,-1.33,3.08,0.07,0.1,16.8,2.4,0.14,0.17,-0.02,-0.01,-0.0
leipt-208,Fe I,26.1,4629.33,2.81,-2.26,5.0,0.04,0.1,58.0,2.2,0.14,0.02,0.11,-0.05,0.01
leipt-208,Fe I,26.0,4630.12,2.28,-2.58,5.35,0.07,0.1,17.9,2.5,0.15,0.16,-0.02,-0.01,-0.0
leipt-208,Fe I,26.0,4632.91,1.61,-2.9,5.34,0.05,0.1,36.5,2.6,0.16,0.19,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,4637.5,3.28,-1.29,5.5,0.06,0.1,31.3,3.3,0.25,0.13,-0.02,-0.02,-0.0
leipt-208,Cr I,24.0,4646.16,1.03,-0.74,3.16,0.06,0.1,45.0,3.2,0.14,0.17,-0.02,-0.03,-0.0
leipt-208,Cr I,24.0,4651.29,0.98,-1.46,3.3,0.06,0.1,19.7,2.3,0.15,0.17,-0.02,-0.01,-0.0
leipt-208,Cr I,24.0,4652.16,1.0,-1.04,3.34,0.06,0.1,40.3,2.9,0.2,0.17,-0.02,-0.02,-0.0
leipt-208,Ti I,22.1,4657.2,1.24,-2.29,2.72,0.06,0.1,24.8,2.5,0.12,0.07,0.1,-0.01,0.02
leipt-208,Mg I,12.0,4702.99,4.35,-0.44,5.15,0.04,0.1,56.8,2.6,0.16,0.09,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,4707.27,3.24,-0.96,5.27,0.04,0.1,39.0,2.2,0.18,0.13,-0.02,-0.02,-0.0
leipt-208,Ti I,22.1,4708.66,1.24,-2.35,2.84,0.04,0.1,28.1,2.1,0.14,0.07,0.1,-0.01,0.02
leipt-208,Ni I,28.0,4714.42,3.38,0.25,3.8,0.05,0.1,33.7,2.5,0.17,0.12,-0.01,-0.02,-0.0
leipt-208,Zn I,30.0,4722.15,4.03,-0.37,2.24,0.07,0.1,13.8,2.0,0.12,0.08,0.04,-0.01,0.0
leipt-208,Fe I,26.0,4727.4,3.68,-1.06,5.07,0.11,0.1,9.4,2.5,0.13,0.12,-0.01,-0.0,-0.0
leipt-208,Fe I,26.0,4733.59,1.48,-2.99,5.3,0.04,0.1,37.4,2.5,0.17,0.19,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,4736.77,3.21,-0.67,5.26,0.05,0.1,56.7,2.8,0.16,0.14,-0.02,-0.05,-0.0
leipt-208,Ti I,22.1,4762.78,1.08,-2.89,2.68,0.08,0.1,10.4,1.8,0.11,0.08,0.1,-0.0,0.02
leipt-208,Ti I,22.1,4763.88,1.22,-2.4,2.86,0.06,0.1,27.6,2.7,0.14,0.07,0.1,-0.01,0.02
leipt-208,Fe I,26.0,4772.8,1.56,-2.9,5.09,0.06,0.1,27.7,2.8,0.19,0.19,-0.02,-0.01,-0.0
leipt-208,Zn I,30.0,4810.53,4.08,-0.15,2.21,0.05,0.1,18.1,1.8,0.09,0.08,0.04,-0.01,0.0
leipt-208,Cr I,24.1,4824.13,3.87,-0.92,3.33,0.08,0.1,22.5,3.5,0.17,-0.01,0.11,-0.01,0.01
leipt-208,Ti I,22.0,4840.87,0.9,-0.43,2.82,0.09,0.1,14.5,2.8,0.17,0.18,-0.02,-0.01,-0.0
leipt-208,Ti I,22.1,4865.61,1.12,-2.7,2.83,0.08,0.1,19.0,3.0,0.15,0.08,0.1,-0.01,0.02
leipt-208,Ni I,28.0,4866.27,3.54,-0.22,3.97,0.08,0.1,14.7,2.6,0.12,0.11,-0.01,-0.01,-0.0
leipt-208,Fe I,26.0,4871.32,2.86,-0.34,5.18,0.07,0.1,89.9,3.2,0.18,0.16,-0.04,-0.12,-0.0
leipt-208,Fe I,26.0,4890.76,2.88,-0.38,5.06,0.06,0.1,81.7,2.8,0.17,0.16,-0.03,-0.1,-0.0
leipt-208,Fe I,26.0,4903.31,2.88,-0.89,5.1,0.08,0.1,56.6,4.1,0.17,0.15,-0.02,-0.04,-0.0
leipt-208,Fe I,26.0,4910.02,3.39,-1.28,5.46,0.06,0.1,25.0,2.5,0.16,0.13,-0.02,-0.01,-0.0
leipt-208,Fe I,26.1,4923.92,2.89,-1.26,5.03,0.19,0.1,105.6,9.2,0.14,0.03,0.1,-0.15,0.01
leipt-208,Fe I,26.0,4939.69,0.86,-3.25,5.26,0.06,0.1,62.1,3.1,0.15,0.21,-0.02,-0.06,-0.01
leipt-208,Fe I,26.0,4946.39,3.37,-1.11,5.29,0.07,0.1,26.0,3.2,0.15,0.13,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,4966.09,3.33,-0.79,5.1,0.06,0.1,34.3,2.9,0.16,0.13,-0.02,-0.02,-0.0
leipt-208,Ni I,28.0,4980.17,3.6,0.07,3.81,0.1,0.1,16.7,3.2,0.16,0.11,-0.01,-0.01,-0.0
leipt-208,Fe I,26.0,4985.25,3.93,-0.44,5.24,0.06,0.1,26.2,2.5,0.13,0.11,-0.01,-0.01,-0.0
leipt-208,Ti I,22.0,4991.07,0.84,0.45,2.75,0.08,0.1,57.8,4.4,0.16,0.18,-0.02,-0.04,-0.0
leipt-208,Fe I,26.0,4994.13,0.91,-2.97,5.36,0.07,0.1,79.1,3.5,0.19,0.22,-0.02,-0.1,-0.01
leipt-208,Ti I,22.0,4999.5,0.82,0.32,2.62,0.07,0.1,43.5,4.2,0.18,0.18,-0.02,-0.03,-0.0
leipt-208,Fe I,26.0,5001.86,3.88,-0.01,5.13,0.06,0.1,45.1,3.7,0.17,0.11,-0.02,-0.03,-0.0
leipt-208,Fe I,26.0,5005.71,3.88,-0.12,5.1,0.06,0.1,37.4,3.5,0.18,0.11,-0.01,-0.02,-0.0
leipt-208,Ti I,22.0,5007.21,0.82,0.17,2.94,0.06,0.1,53.8,3.4,0.18,0.18,-0.02,-0.04,-0.0
leipt-208,Fe I,26.0,5012.07,0.86,-2.6,5.26,0.08,0.1,94.1,3.4,0.17,0.23,-0.03,-0.15,-0.02
leipt-208,Fe I,26.0,5014.94,3.94,-0.18,5.14,0.06,0.1,33.6,3.3,0.16,0.11,-0.01,-0.02,-0.0
leipt-208,Ti I,22.0,5016.16,0.85,-0.48,2.61,0.15,0.1,9.7,3.5,0.07,0.18,-0.02,-0.0,-0.0
leipt-208,Ni I,28.0,5017.58,3.54,-0.03,3.86,0.08,0.1,17.3,2.9,0.11,0.12,-0.01,-0.01,-0.0
leipt-208,Fe I,26.1,5018.44,2.89,-1.1,5.44,0.68,0.1,136.3,56.9,0.08,0.04,0.09,-0.16,0.01
leipt-208,Fe I,26.0,5022.24,3.98,-0.33,5.18,0.08,0.1,25.8,3.7,0.17,0.11,-0.01,-0.01,-0.0
leipt-208,Ti I,22.0,5022.87,0.82,-0.33,2.82,0.07,0.1,21.2,3.0,0.13,0.18,-0.02,-0.01,-0.0
leipt-208,Fe I,26.0,5028.13,3.57,-1.02,5.26,0.06,0.1,19.4,2.1,0.1,0.12,-0.01,-0.01,-0.0
leipt-208,Ti I,22.0,5039.96,0.02,-1.08,2.84,0.07,0.1,28.8,3.4,0.13,0.21,-0.02,-0.01,-0.0
leipt-208,Fe I,26.0,5041.07,0.96,-3.09,5.22,0.14,0.1,63.2,7.4,0.15,0.22,-0.02,-0.06,-0.01
leipt-208,Fe I,26.0,5041.76,1.48,-2.2,5.06,0.11,0.1,69.5,5.4,0.17,0.2,-0.02,-0.08,-0.01
leipt-208,Fe I,26.0,5051.64,0.91,-2.76,5.4,0.1,0.1,90.7,4.5,0.19,0.22,-0.03,-0.14,-0.01
leipt-208,Ti I,22.0,5064.65,0.05,-0.94,2.57,0.14,0.1,21.8,6.3,0.15,0.21,-0.02,-0.01,-0.0
leipt-208,Fe I,26.0,5079.74,0.99,-3.25,5.5,0.14,0.1,67.8,7.1,0.21,0.22,-0.02,-0.07,-0.01
leipt-208,Fe I,26.0,5123.72,1.01,-3.06,5.53,0.12,0.1,78.3,5.9,0.19,0.22,-0.02,-0.1,-0.01
leipt-208,Fe I,26.0,5127.36,0.91,-3.25,5.47,0.12,0.1,71.2,6.0,0.18,0.22,-0.02,-0.08,-0.01
leipt-208,Ti I,22.1,5129.16,1.89,-1.34,2.72,0.11,0.1,37.1,6.3,0.19,0.06,0.1,-0.02,0.02
leipt-208,Fe I,26.0,5133.69,4.18,0.36,5.34,0.14,0.1,59.7,7.5,0.21,0.11,-0.02,-0.05,-0.0
leipt-208,Ni I,28.0,5137.07,1.68,-1.94,4.02,0.08,0.1,31.7,4.2,0.17,0.18,-0.01,-0.02,-0.0
leipt-208,Fe I,26.0,5150.84,0.99,-3.04,5.51,0.15,0.1,79.4,7.2,0.22,0.22,-0.02,-0.1,-0.01
leipt-208,Fe I,26.0,5151.91,1.01,-3.32,5.28,0.08,0.1,50.6,4.8,0.18,0.21,-0.02,-0.04,-0.01
leipt-208,Fe I,26.0,5171.6,1.48,-1.72,5.02,0.15,0.1,91.4,6.7,0.2,0.21,-0.03,-0.14,-0.02
leipt-208,Mg I,12.0,5172.68,2.71,-0.39,5.3,0.08,0.1,187.2,8.5,0.26,0.2,-0.12,-0.08,0.0
leipt-208,Mg I,12.0,5183.6,2.72,-0.17,5.12,0.11,0.1,191.6,12.7,0.26,0.21,-0.13,-0.08,0.0
leipt-208,Ti I,22.1,5185.9,1.89,-1.41,2.75,0.09,0.1,35.1,5.1,0.23,0.05,0.1,-0.02,0.02
leipt-208,Ti I,22.0,5192.97,0.02,-0.95,2.77,0.08,0.1,32.8,4.4,0.15,0.21,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,5194.94,1.56,-2.02,5.12,0.12,0.1,78.2,5.6,0.19,0.2,-0.02,-0.1,-0.01
leipt-208,Fe I,26.1,5197.57,3.23,-2.22,5.27,0.13,0.1,52.0,7.5,0.29,0.01,0.11,-0.04,0.01
leipt-208,Fe I,26.0,5202.34,2.17,-1.87,5.28,0.08,0.1,57.7,4.6,0.18,0.18,-0.02,-0.05,-0.0
leipt-208,Ti I,22.0,5210.38,0.05,-0.82,3.08,0.1,0.1,56.2,5.7,0.24,0.21,-0.02,-0.04,-0.0
leipt-208,Fe I,26.0,5215.18,3.26,-0.86,5.26,0.1,0.1,44.2,5.8,0.22,0.14,-0.02,-0.03,-0.0
leipt-208,Fe I,26.0,5216.27,1.61,-2.08,5.31,0.1,0.1,81.9,4.8,0.18,0.2,-0.02,-0.11,-0.01
leipt-208,Fe I,26.0,5217.39,3.21,-1.07,5.22,0.08,0.1,34.0,4.0,0.18,0.14,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,5250.65,2.2,-2.18,5.25,0.08,0.1,37.2,4.6,0.16,0.17,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,5263.31,3.26,-0.87,5.09,0.11,0.1,34.8,5.9,0.23,0.14,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,5269.54,0.86,-1.33,5.31,0.09,0.1,158.0,5.5,0.24,0.28,-0.1,-0.2,-0.02
leipt-208,Fe I,26.1,5276.0,3.2,-2.01,5.34,0.08,0.1,70.0,4.4,0.22,0.01,0.11,-0.07,0.02
leipt-208,Fe I,26.0,5283.62,3.24,-0.45,5.3,0.08,0.1,71.5,4.4,0.22,0.15,-0.03,-0.08,-0.0
leipt-208,Fe I,26.1,5284.08,2.89,-3.11,5.5,0.11,0.1,35.8,5.8,0.23,0.02,0.11,-0.02,0.01
leipt-208,Cr I,24.0,5296.69,0.98,-1.36,3.03,0.11,0.1,15.3,3.5,0.15,0.17,-0.02,-0.01,-0.0
leipt-208,Cr I,24.0,5298.27,0.98,-1.14,3.09,0.07,0.1,25.5,3.4,0.14,0.18,-0.02,-0.01,-0.0
leipt-208,Fe I,26.0,5302.3,3.28,-0.73,5.42,0.09,0.1,60.2,5.3,0.23,0.14,-0.02,-0.05,-0.0
leipt-208,Fe I,26.0,5307.36,1.61,-2.91,5.42,0.08,0.1,43.3,4.6,0.23,0.19,-0.02,-0.03,-0.0
leipt-208,Fe I,26.0,5324.18,3.21,-0.11,5.2,0.1,0.1,85.5,4.7,0.19,0.16,-0.04,-0.11,-0.0
leipt-208,Fe I,26.0,5328.04,0.91,-1.47,5.18,0.13,0.1,140.0,7.0,0.22,0.27,-0.07,-0.21,-0.03
leipt-208,Fe I,26.0,5328.53,1.56,-1.85,5.28,0.11,0.1,94.4,4.8,0.22,0.21,-0.03,-0.15,-0.01
leipt-208,Ti I,22.1,5336.79,1.58,-1.6,2.91,0.08,0.1,54.3,4.9,0.22,0.07,0.1,-0.04,0.02
leipt-208,Fe I,26.0,5339.93,3.26,-0.63,5.0,0.09,0.1,42.7,4.9,0.17,0.14,-0.02,-0.03,-0.0
leipt-208,Fe I,26.0,5341.02,1.61,-1.95,5.5,0.14,0.1,97.5,6.2,0.24,0.21,-0.03,-0.15,-0.01
leipt-208,Cr I,24.0,5345.8,1.0,-0.95,3.18,0.09,0.1,38.6,4.8,0.22,0.18,-0.02,-0.02,-0.0
leipt-208,Cr I,24.0,5348.31,1.0,-1.21,3.24,0.11,0.1,28.7,5.7,0.2,0.18,-0.02,-0.01,-0.0
leipt-208,Fe I,26.0,5371.49,0.96,-1.64,5.32,0.13,0.1,137.2,6.4,0.23,0.27,-0.07,-0.21,-0.03
leipt-208,Fe I,26.0,5393.17,3.24,-0.72,5.24,0.09,0.1,53.3,5.1,0.22,0.14,-0.02,-0.04,-0.0
leipt-208,Fe I,26.0,5397.13,0.91,-1.98,5.58,0.11,0.1,135.9,5.4,0.23,0.26,-0.06,-0.21,-0.03
leipt-208,Fe I,26.0,5405.78,0.99,-1.85,5.22,0.1,0.1,121.1,4.8,0.2,0.25,-0.04,-0.2,-0.03
leipt-208,Cr I,24.0,5409.78,1.03,-0.67,3.09,0.07,0.1,48.6,4.4,0.17,0.18,-0.02,-0.03,-0.0
leipt-208,Ti I,22.1,5418.77,1.58,-2.13,2.91,0.06,0.1,25.5,2.9,0.12,0.06,0.1,-0.01,0.02
leipt-208,Fe I,26.0,5429.7,0.96,-1.88,5.39,0.1,0.1,129.3,4.8,0.24,0.26,-0.05,-0.21,-0.03
leipt-208,Fe I,26.0,5434.52,1.01,-2.13,5.52,0.13,0.1,121.3,6.0,0.24,0.25,-0.04,-0.2,-0.03
leipt-208,Fe I,26.0,5476.56,4.1,-0.28,5.24,0.08,0.1,25.7,3.4,0.18,0.11,-0.01,-0.01,-0.0
leipt-208,Ni I,28.0,5476.9,1.82,-0.78,3.69,0.1,0.1,69.2,5.3,0.23,0.18,-0.02,-0.07,-0.0
leipt-208,Fe I,26.0,5497.52,1.01,-2.83,5.32,0.1,0.1,81.0,5.0,0.21,0.22,-0.02,-0.1,-0.01
leipt-208,Fe I,26.0,5501.46,0.96,-3.05,5.34,0.09,0.1,73.8,4.7,0.2,0.22,-0.02,-0.08,-0.01
leipt-208,Fe I,26.0,5506.78,0.99,-2.79,5.26,0.08,0.1,81.1,4.2,0.21,0.22,-0.02,-0.1,-0.01
leipt-208,Mg I,12.0,5528.4,4.35,-0.5,5.42,0.06,0.1,72.4,4.2,0.23,0.1,-0.02,-0.04,0.0
leipt-208,Fe I,26.1,5534.83,3.24,-2.75,5.19,0.1,0.1,20.6,4.1,0.17,0.01,0.11,-0.01,0.01
leipt-208,Fe I,26.0,5569.62,3.41,-0.52,5.23,0.07,0.1,53.2,4.2,0.22,0.14,-0.02,-0.04,-0.0
leipt-208,Fe I,26.0,5572.84,3.39,-0.28,5.24,0.07,0.1,68.6,3.7,0.2,0.14,-0.02,-0.07,-0.0
leipt-208,Ca I,20.0,5581.96,2.52,-0.56,4.21,0.1,0.1,16.8,3.4,0.16,0.1,-0.01,-0.01,-0.0
leipt-208,Fe I,26.0,5586.76,3.37,-0.11,5.08,0.08,0.1,71.2,4.1,0.23,0.14,-0.03,-0.07,-0.0
leipt-208,Ca I,20.0,5588.75,2.52,0.21,4.28,0.08,0.1,57.9,4.6,0.25,0.1,-0.02,-0.04,-0.0
leipt-208,Ca I,20.0,5590.11,2.52,-0.57,4.22,0.08,0.1,16.7,2.7,-0.13,0.1,-0.01,-0.01,-0.0
leipt-208,Ca I,20.0,5594.46,2.52,0.1,4.24,0.06,0.1,49.1,3.5,0.19,0.1,-0.01,-0.03,-0.0
leipt-208,Fe I,26.0,5624.54,3.41,-0.76,5.22,0.08,0.1,39.1,4.1,0.24,0.13,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,5658.82,3.39,-0.76,5.55,0.07,0.1,59.5,3.9,0.28,0.14,-0.02,-0.05,-0.0
leipt-208,Ca I,20.0,5857.45,2.93,0.23,4.18,0.06,0.1,29.2,3.1,0.24,0.09,-0.02,-0.02,-0.0
leipt-208,Na I,11.0,5889.95,0.0,0.11,3.77,0.16,0.1,150.1,10.1,-0.26,0.19,-0.06,-0.13,-0.02
leipt-208,Na I,11.0,5895.92,0.0,-0.19,3.62,0.06,0.1,124.4,3.5,0.23,0.18,-0.04,-0.11,-0.01
leipt-208,Ca I,20.0,6102.72,1.88,-0.79,4.33,0.08,0.1,45.9,4.8,0.25,0.12,-0.02,-0.03,-0.0
leipt-208,Ca I,20.0,6122.22,1.89,-0.32,4.23,0.06,0.1,68.0,3.8,0.26,0.13,-0.03,-0.05,-0.0
leipt-208,Ca I,20.0,6162.17,1.9,-0.09,4.15,0.06,0.1,76.0,3.4,0.24,0.14,-0.03,-0.06,-0.0
leipt-208,Ca I,20.0,6169.56,2.53,-0.48,4.09,0.09,0.1,15.9,3.2,0.22,0.1,-0.01,-0.01,-0.0
leipt-208,Fe I,26.0,6219.28,2.2,-2.45,5.26,0.07,0.1,26.7,3.2,0.2,0.17,-0.02,-0.01,-0.0
leipt-208,Fe I,26.0,6246.32,3.6,-0.77,5.28,0.05,0.1,32.0,2.7,0.21,0.13,-0.01,-0.02,-0.0
leipt-208,Fe I,26.0,6265.13,2.17,-2.54,5.42,0.06,0.1,31.6,3.3,0.23,0.17,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,6301.5,3.65,-0.71,5.18,0.07,0.1,27.5,3.4,0.2,0.12,-0.01,-0.01,-0.0
leipt-208,Fe I,26.0,6335.33,2.2,-2.18,5.18,0.05,0.1,36.5,3.0,0.19,0.17,-0.02,-0.02,-0.0
leipt-208,Fe I,26.0,6400.0,3.6,-0.27,5.16,0.07,0.1,53.4,4.2,0.25,0.13,-0.02,-0.04,-0.0
leipt-208,Fe I,26.0,6408.02,3.68,-0.99,5.2,0.08,0.1,16.3,2.6,0.18,0.12,-0.01,-0.01,-0.0
leipt-208,Fe I,26.0,6411.65,3.65,-0.59,5.22,0.05,0.1,35.8,2.7,0.26,0.13,-0.01,-0.02,-0.0
leipt-208,Fe I,26.0,6430.85,2.17,-1.95,5.3,0.05,0.1,58.6,3.2,0.2,0.18,-0.02,-0.04,-0.0
leipt-208,Ca I,20.0,6439.08,2.52,0.47,4.03,0.05,0.1,60.2,3.0,0.22,0.11,-0.02,-0.04,-0.0
leipt-208,Fe I,26.1,6456.38,3.9,-2.05,5.29,0.07,0.1,24.6,2.8,0.21,-0.01,0.12,-0.01,0.01
leipt-208,Fe I,26.1,6516.08,2.89,-3.37,5.26,0.08,0.1,16.4,2.7,0.22,0.02,0.11,-0.01,0.02
leipt-208,Ni I,28.0,6643.63,1.68,-2.22,3.97,0.06,0.1,20.6,2.3,0.21,0.18,-0.01,-0.01,-0.0
leipt-208,Ni I,28.0,6767.77,1.82,-2.14,3.75,0.12,0.1,11.3,3.0,0.21,0.18,-0.01,-0.0,-0.0
leipt-208,K I,19.0,7664.91,0.0,0.12,2.89,0.08,0.1,45.9,4.7,0.29,0.13,-0.02,-0.02,-0.0
leipt-208,K I,19.0,7698.97,0.0,-0.18,2.83,0.06,0.1,26.7,3.0,0.27,0.13,-0.01,-0.01,-0.0
leipt-208,Ni I,28.0,7714.31,1.93,-2.0,3.77,0.09,0.1,13.4,2.7,0.24,0.18,-0.01,-0.0,-0.0
leipt-208,Sc I,21.1,5030.0,nan,nan,0.5,0.1,0.1,-999.0,-999.0,0.09,0.06,0.11,-0.01,0.01
leipt-208,Sc I,21.1,4669.0,nan,nan,0.61,0.1,0.1,-999.0,-999.0,0.14,0.03,0.1,-0.0,0.01
leipt-208,Sc I,21.1,4415.0,nan,nan,0.48,0.1,0.1,-999.0,-999.0,0.15,0.08,0.08,-0.01,0.0
leipt-208,Sc I,21.1,4399.0,nan,nan,0.64,0.1,0.1,-999.0,-999.0,0.15,0.07,0.11,-0.05,0.01
leipt-208,Mn I,25.0,4823.52,2.32,0.14,2.57,0.08,0.1,-999.0,-999.0,0.14,0.14,-0.03,-0.01,-0.0
leipt-208,Mn I,25.0,4783.43,2.3,0.04,2.73,0.08,0.1,-999.0,-999.0,0.14,0.14,-0.03,-0.01,-0.0
leipt-208,Mn I,25.0,4762.37,2.89,0.3,2.72,0.14,0.1,-999.0,-999.0,0.13,0.1,-0.03,-0.0,-0.0
leipt-208,Mn I,25.0,4754.04,2.28,-0.08,2.7,0.09,0.1,-999.0,-999.0,0.15,0.14,-0.02,-0.01,-0.0
leipt-208,C-H,106.0,4310.0,nan,nan,6.41,0.02,0.1,-999.0,-999.0,0.13,0.35,-0.1,-0.0,0.05
leipt-208,C-H,106.0,4323.0,nan,nan,6.38,0.02,0.1,-999.0,-999.0,0.12,0.32,-0.1,0.0,0.05
leipt-208,Sc I,21.1,4246.0,nan,nan,0.48,0.17,0.1,-999.0,-999.0,0.13,-0.02,0.16,-0.19,-0.01
leipt-208,Sc I,21.1,4313.0,nan,nan,0.47,0.15,0.1,-999.0,-999.0,0.12,-0.02,0.15,-0.08,-0.01
leipt-208,Sc I,21.1,4324.0,nan,nan,0.32,0.07,0.1,-999.0,-999.0,0.12,0.04,0.1,-0.05,-0.0
leipt-208,Al I,13.0,3962.0,nan,nan,3.22,0.3,0.1,-999.0,-999.0,0.12,0.06,-0.03,-0.13,0.01
leipt-208,V II,23.1,4006.0,nan,nan,1.64,0.07,0.1,-999.0,-999.0,0.13,-0.0,0.11,-0.0,0.01
leipt-208,V II,23.1,3952.0,nan,nan,1.63,0.13,0.1,-999.0,-999.0,0.13,0.0,0.12,-0.0,0.01
leipt-208,Co I,27.0,4110.0,nan,nan,2.86,0.08,0.1,-999.0,-999.0,0.15,0.14,-0.01,0.0,-0.0
leipt-208,Co I,27.0,4119.0,nan,nan,2.6,0.1,0.1,-999.0,-999.0,0.13,0.22,-0.02,-0.03,-0.0
leipt-208,Co I,27.0,4121.0,nan,nan,2.5,0.1,0.1,-999.0,-999.0,0.13,0.17,-0.02,-0.06,-0.06
leipt-208,Sr I,38.1,4078.0,nan,nan,-0.9,0.2,0.1,-999.0,-999.0,0.12,0.05,0.12,-0.21,0.0
leipt-208,Sr I,38.1,4215.52,0.0,-0.17,-0.24,0.21,0.1,-999.0,-999.0,0.16,0.09,0.11,-0.18,-0.02
leipt-208,Ba I,56.1,4554.03,0.0,0.17,-0.92,0.08,0.1,-999.0,-999.0,0.14,0.11,0.08,-0.1,-0.01
leipt-208,Ba I,56.1,4934.08,0.0,-0.16,-1.01,0.09,0.1,-999.0,-999.0,0.14,0.18,0.13,-0.01,0.01
leipt-208,Ba I,56.1,5853.67,0.6,-1.01,-0.63,0.13,0.1,-999.0,-999.0,0.21,0.09,0.1,-0.01,0.02
leipt-208,Ba I,56.1,6141.71,0.7,-0.08,-0.75,0.12,0.1,-999.0,-999.0,0.21,0.08,0.1,-0.05,0.03
leipt-208,Ba I,56.1,6496.9,0.6,-0.38,-0.8,0.08,0.1,-999.0,-999.0,0.21,0.08,0.11,-0.02,0.02
leipt-208,Eu I,63.1,4129.0,nan,nan,-1.71,nan,0.1,nan,nan,nan,nan,nan,nan,nan
leipt-208,C-N,607.0,3877.0,nan,nan,6.08,nan,0.1,nan,nan,nan,nan,nan,nan,nan
leipt-252,Fe I,26.0,4001.66,2.17,-1.9,6.25,0.12,0.1,68.6,4.1,0.12,0.18,-0.02,-0.14,0.0
leipt-252,Fe I,26.0,4030.18,2.2,-2.31,6.03,0.09,0.1,43.2,3.9,0.1,0.17,0.0,-0.05,0.01
leipt-252,Fe I,26.0,4032.63,1.48,-2.38,6.4,0.12,0.1,86.9,5.2,0.14,0.21,-0.06,-0.15,0.03
leipt-252,Ti I,22.1,4053.82,1.89,-1.07,4.14,0.1,0.1,67.4,3.9,0.14,0.01,0.11,-0.11,0.08
leipt-252,Ti I,22.1,4056.19,0.61,-3.28,4.14,0.12,0.1,29.6,5.2,0.14,0.05,0.14,-0.02,0.09
leipt-252,Fe I,26.0,4067.98,3.21,-0.53,6.18,0.08,0.1,86.6,4.3,0.16,0.16,-0.08,-0.1,0.04
leipt-252,Fe I,26.0,4070.77,3.24,-0.87,6.24,0.08,0.1,71.1,3.9,0.14,0.15,-0.05,-0.09,0.03
leipt-252,Fe I,26.0,4073.76,3.26,-0.97,5.98,0.09,0.1,53.2,4.1,0.12,0.14,-0.02,-0.06,0.02
leipt-252,Fe I,26.0,4098.18,3.24,-0.97,6.54,0.1,0.1,80.7,4.9,0.14,0.15,-0.07,-0.1,0.04
leipt-252,Fe I,26.0,4114.94,3.37,-1.45,6.29,0.07,0.1,40.1,3.7,0.12,0.13,-0.01,-0.03,0.02
leipt-252,Fe I,26.0,4118.54,3.57,0.27,6.25,0.1,0.1,101.9,5.8,0.17,0.15,-0.09,-0.13,0.04
leipt-252,Fe I,26.0,4120.21,2.99,-1.23,6.22,0.09,0.1,62.7,3.6,0.11,0.15,-0.02,-0.1,0.01
leipt-252,Fe I,26.0,4121.8,2.83,-1.28,6.15,0.12,0.1,63.5,4.6,0.14,0.16,-0.02,-0.11,0.0
leipt-252,Fe I,26.0,4139.93,0.99,-3.51,6.24,0.08,0.1,56.9,3.1,0.11,0.21,-0.01,-0.08,0.0
leipt-252,Fe I,26.0,4147.67,1.48,-2.07,6.48,0.08,0.1,105.7,4.4,0.17,0.21,-0.09,-0.14,0.05
leipt-252,Fe I,26.0,4150.25,3.43,-1.19,6.39,0.06,0.1,55.1,2.9,0.14,0.14,-0.03,-0.06,0.02
leipt-252,Fe I,26.0,4153.9,3.4,-0.28,6.36,0.06,0.1,104.4,4.2,0.17,0.16,-0.1,-0.08,0.06
leipt-252,Fe I,26.0,4158.79,3.43,-0.7,6.04,0.08,0.1,61.8,3.6,0.12,0.14,-0.04,-0.07,0.02
leipt-252,Ti I,22.1,4161.53,1.08,-2.09,4.42,0.12,0.1,72.3,4.3,0.15,0.04,0.11,-0.13,0.08
leipt-252,Mg I,12.0,4167.27,4.35,-0.74,6.95,0.15,0.1,175.4,24.7,0.13,0.11,-0.14,-0.02,0.07
leipt-252,Fe I,26.0,4173.92,0.99,-3.29,6.55,0.12,0.1,77.4,4.4,0.15,0.22,-0.04,-0.15,0.01
leipt-252,Fe I,26.0,4174.91,0.91,-2.94,6.22,0.13,0.1,81.0,5.2,0.13,0.22,-0.04,-0.16,0.01
leipt-252,Fe I,26.1,4178.85,2.58,-2.51,6.23,0.14,0.1,67.1,5.4,0.15,-0.01,0.12,-0.11,0.08
leipt-252,Fe I,26.0,4282.4,2.17,-0.78,6.15,0.08,0.1,114.6,4.6,0.17,0.19,-0.1,-0.15,0.05
leipt-252,Ti I,22.1,4320.95,1.16,-1.88,4.24,0.17,0.1,71.1,6.6,0.16,0.03,0.11,-0.12,0.08
leipt-252,Ti I,22.0,4326.35,0.82,-1.26,4.42,0.13,0.1,31.2,6.1,0.19,0.19,-0.01,-0.02,0.0
leipt-252,Ti I,22.1,4330.24,2.05,-1.64,4.31,0.1,0.1,45.0,4.5,0.15,0.01,0.13,-0.04,0.08
leipt-252,Ti I,22.1,4330.7,1.18,-2.09,4.09,0.09,0.1,56.0,3.9,0.13,0.03,0.13,-0.07,0.08
leipt-252,Ni I,28.0,4331.64,1.68,-2.27,4.95,0.05,0.1,35.3,2.4,0.12,0.17,0.02,-0.03,0.02
leipt-252,Ti I,22.1,4394.06,1.22,-1.77,4.36,0.08,0.1,78.4,3.0,0.16,0.03,0.1,-0.14,0.08
leipt-252,Ti I,22.1,4395.84,1.24,-1.93,4.1,0.06,0.1,60.6,2.5,0.13,0.03,0.12,-0.08,0.08
leipt-252,Ti I,22.1,4409.52,1.23,-2.53,3.93,0.07,0.1,26.1,3.1,0.14,0.03,0.13,-0.02,0.09
leipt-252,Ti I,22.1,4411.07,3.09,-0.65,4.33,0.07,0.1,41.8,3.4,0.17,-0.02,0.12,-0.04,0.06
leipt-252,Ti I,22.1,4411.93,1.22,-2.62,4.12,0.07,0.1,30.9,3.0,0.12,0.03,0.13,-0.02,0.09
leipt-252,Fe I,26.1,4416.82,2.78,-2.57,6.18,0.07,0.1,55.6,3.0,0.15,-0.02,0.13,-0.08,0.08
leipt-252,Ti I,22.1,4418.33,1.24,-1.99,4.29,0.08,0.1,66.6,3.0,0.16,0.03,0.12,-0.1,0.08
leipt-252,Ti I,22.1,4421.94,2.06,-1.64,4.24,0.15,0.1,41.4,7.1,0.17,0.01,0.13,-0.04,0.08
leipt-252,Ca I,20.0,4425.44,1.88,-0.36,5.38,0.06,0.1,112.6,4.8,0.18,0.16,-0.12,-0.07,0.06
leipt-252,Ca I,20.0,4435.68,1.89,-0.52,5.53,0.06,0.1,111.3,4.4,0.18,0.15,-0.12,-0.07,0.05
leipt-252,Fe I,26.0,4442.34,2.2,-1.23,6.5,0.04,0.1,131.3,4.2,0.2,0.19,-0.1,-0.08,0.06
leipt-252,Ti I,22.1,4443.8,1.08,-0.71,4.2,0.07,0.1,126.1,4.6,0.19,0.07,0.02,-0.15,0.12
leipt-252,Ti I,22.1,4444.55,1.12,-2.2,4.23,0.07,0.1,60.7,2.8,0.16,0.03,0.12,-0.09,0.08
leipt-252,Fe I,26.0,4447.72,2.22,-1.36,6.56,0.1,0.1,122.9,9.0,0.14,0.19,-0.09,-0.09,0.05
leipt-252,Ti I,22.0,4449.14,1.89,0.47,4.1,0.08,0.1,45.4,3.6,0.19,0.16,-0.01,-0.04,0.0
leipt-252,Ti I,22.0,4450.89,1.88,0.32,4.05,0.06,0.1,36.3,3.1,0.15,0.16,-0.01,-0.03,0.0
leipt-252,Ti I,22.0,4453.31,1.43,-0.03,4.09,0.05,0.1,44.4,2.4,0.13,0.17,-0.01,-0.04,0.0
leipt-252,Ti I,22.0,4453.7,1.87,0.1,4.0,0.08,0.1,24.6,3.2,0.16,0.15,-0.0,-0.02,0.01
leipt-252,Ti I,22.0,4455.32,1.44,0.1,3.93,0.05,0.1,41.9,2.6,0.14,0.17,-0.01,-0.04,0.0
leipt-252,Ca I,20.0,4455.89,1.9,-0.52,5.49,0.06,0.1,107.9,4.5,0.17,0.15,-0.11,-0.07,0.05
leipt-252,Ti I,22.0,4465.8,1.74,-0.13,3.96,0.07,0.1,19.7,2.5,0.11,0.16,-0.0,-0.01,0.01
leipt-252,Ti I,22.1,4468.49,1.13,-0.63,4.2,0.06,0.1,128.0,4.1,0.19,0.06,0.02,-0.14,0.12
leipt-252,Ti I,22.1,4469.15,1.08,-2.55,4.2,0.1,0.1,44.9,4.7,0.15,0.03,0.13,-0.05,0.09
leipt-252,Ni I,28.0,4470.48,3.4,-0.3,5.02,0.05,0.1,48.0,2.6,0.15,0.12,-0.0,-0.05,0.02
leipt-252,Ti I,22.0,4471.24,1.73,-0.15,4.37,0.07,0.1,36.6,3.3,0.15,0.16,-0.01,-0.03,0.0
leipt-252,Ti I,22.0,4474.85,1.44,-0.91,4.31,0.09,0.1,15.8,2.9,0.14,0.17,-0.0,-0.01,0.01
leipt-252,Fe I,26.0,4484.22,3.6,-0.64,6.26,0.07,0.1,67.8,3.6,0.14,0.14,-0.05,-0.08,0.02
leipt-252,Ti I,22.1,4488.32,3.12,-0.5,3.9,0.08,0.1,28.2,3.3,0.1,-0.02,0.13,-0.02,0.06
leipt-252,Fe I,26.1,4491.4,2.86,-2.71,6.13,0.07,0.1,43.7,3.1,0.15,-0.02,0.13,-0.05,0.07
leipt-252,Fe I,26.0,4494.56,2.2,-1.14,6.24,0.04,0.1,117.4,3.3,0.18,0.19,-0.09,-0.09,0.04
leipt-252,Ti I,22.0,4496.15,1.75,-0.14,4.1,0.07,0.1,24.2,2.9,0.1,0.16,-0.0,-0.01,0.01
leipt-252,Ti I,22.1,4501.27,1.12,-0.77,4.21,0.06,0.1,121.6,3.7,0.16,0.06,0.03,-0.16,0.11
leipt-252,Fe I,26.1,4508.28,2.86,-2.42,6.41,0.08,0.1,68.7,3.2,0.14,-0.02,0.11,-0.11,0.08
leipt-252,Ti I,22.0,4512.73,0.84,-0.4,4.14,0.06,0.1,59.4,2.7,0.16,0.2,-0.02,-0.07,-0.0
leipt-252,Fe I,26.1,4515.33,2.84,-2.6,6.51,0.06,0.1,65.5,2.7,0.15,-0.02,0.12,-0.1,0.08
leipt-252,Ti I,22.0,4518.02,0.82,-0.25,4.04,0.06,0.1,61.8,2.6,0.14,0.2,-0.03,-0.08,-0.0
leipt-252,Ti I,22.1,4518.33,1.08,-2.56,4.08,0.04,0.1,39.1,2.0,0.13,0.03,0.13,-0.03,0.09
leipt-252,Fe I,26.1,4520.22,2.81,-2.65,6.4,0.06,0.1,60.5,2.7,0.16,-0.02,0.12,-0.09,0.08
leipt-252,Ti I,22.0,4527.3,0.81,-0.45,4.22,0.06,0.1,61.8,2.7,0.16,0.2,-0.03,-0.08,-0.0
leipt-252,Fe I,26.0,4531.15,1.48,-2.1,6.33,0.07,0.1,101.9,3.7,0.17,0.22,-0.07,-0.14,0.02
leipt-252,Ti I,22.0,4533.24,0.85,0.54,4.11,0.09,0.1,100.4,5.1,0.18,0.21,-0.08,-0.13,0.02
leipt-252,Ti I,22.0,4534.78,0.84,0.35,3.69,0.07,0.1,72.4,2.9,0.14,0.2,-0.04,-0.11,-0.0
leipt-252,Ti I,22.0,4535.57,0.82,0.14,4.5,0.1,0.1,96.9,4.5,0.18,0.21,-0.08,-0.15,0.0
leipt-252,Ti I,22.1,4545.13,1.13,-2.45,4.19,0.08,0.1,47.3,3.6,0.17,0.03,0.13,-0.05,0.09
leipt-252,Fe I,26.0,4547.85,3.54,-0.82,6.34,0.12,0.1,62.8,5.1,0.14,0.13,-0.02,-0.09,0.0
leipt-252,Ti I,22.0,4548.76,0.82,-0.28,4.0,0.07,0.1,59.3,3.0,0.16,0.2,-0.02,-0.07,-0.0
leipt-252,Ti I,22.0,4555.48,0.85,-0.4,3.85,0.06,0.1,45.0,3.0,0.13,0.19,-0.01,-0.04,0.0
leipt-252,Fe I,26.1,4555.89,2.83,-2.4,6.27,0.07,0.1,64.7,3.1,0.15,-0.02,0.12,-0.1,0.08
leipt-252,Cr I,24.1,4558.64,4.07,-0.43,4.59,0.08,0.1,57.5,3.3,0.17,-0.04,0.11,-0.08,0.06
leipt-252,Mg I,12.0,4571.1,0.0,-5.62,6.82,0.06,0.1,98.5,2.8,0.15,0.24,-0.03,-0.11,-0.03
leipt-252,Ti I,22.1,4571.97,1.57,-0.31,4.35,0.06,0.1,131.0,4.2,0.18,0.06,0.02,-0.13,0.12
leipt-252,Fe I,26.1,4576.33,2.84,-2.95,6.22,0.08,0.1,37.9,3.5,0.16,-0.02,0.13,-0.04,0.07
leipt-252,Cr I,24.0,4580.05,0.94,-1.66,4.65,0.06,0.1,56.5,2.6,0.14,0.19,-0.02,-0.07,-0.0
leipt-252,Fe I,26.1,4582.84,2.84,-3.18,6.32,0.05,0.1,31.8,2.0,0.11,-0.02,0.14,-0.03,0.07
leipt-252,Ti I,22.1,4583.41,1.16,-2.84,4.12,0.07,0.1,24.5,3.1,0.13,0.03,0.13,-0.02,0.09
leipt-252,Fe I,26.1,4583.83,2.81,-1.94,6.34,0.06,0.1,89.6,2.7,0.18,-0.01,0.09,-0.13,0.08
leipt-252,Cr I,24.1,4588.2,4.07,-0.65,4.5,0.07,0.1,44.1,3.1,0.15,-0.04,0.12,-0.05,0.06
leipt-252,Cr I,24.0,4591.39,0.97,-1.74,4.5,0.07,0.1,44.1,3.2,0.13,0.19,-0.01,-0.04,0.0
leipt-252,Cr I,24.1,4592.05,4.07,-1.3,4.62,0.07,0.1,21.9,2.7,0.17,-0.04,0.13,-0.02,0.05
leipt-252,Fe I,26.0,4592.65,1.56,-2.46,6.65,0.14,0.1,97.0,7.0,0.17,0.21,-0.07,-0.15,0.02
leipt-252,Cr I,24.0,4600.75,1.0,-1.25,4.47,0.08,0.1,63.4,3.1,0.14,0.19,-0.02,-0.1,-0.01
leipt-252,Fe I,26.0,4602.0,1.61,-3.13,6.49,0.09,0.1,58.7,3.9,0.15,0.2,-0.01,-0.08,0.0
leipt-252,Fe I,26.0,4602.94,1.48,-2.21,6.48,0.08,0.1,100.5,4.0,0.16,0.22,-0.07,-0.17,0.02
leipt-252,Ni I,28.0,4604.99,3.48,-0.24,4.89,0.05,0.1,40.8,2.3,0.14,0.11,0.0,-0.03,0.02
leipt-252,Sr I,38.0,4607.33,0.0,0.28,1.83,0.08,0.1,31.0,3.5,0.16,0.18,-0.01,-0.03,0.0
leipt-252,Fe I,26.0,4607.65,3.26,-1.33,6.45,0.09,0.1,59.0,3.9,0.17,0.14,-0.02,-0.08,0.01
leipt-252,Ti I,22.1,4609.27,1.18,-3.32,4.05,0.16,0.1,8.5,3.2,0.14,0.03,0.13,-0.0,0.09
leipt-252,Cr I,24.0,4616.12,0.98,-1.19,4.48,0.07,0.1,67.3,2.8,0.14,0.19,-0.03,-0.11,-0.01
leipt-252,Ti I,22.0,4617.27,1.75,0.44,3.85,0.05,0.1,39.6,2.5,0.12,0.16,-0.01,-0.03,0.0
leipt-252,Fe I,26.0,4619.29,3.6,-1.06,6.42,0.07,0.1,55.9,3.3,0.14,0.13,-0.03,-0.06,0.02
leipt-252,Fe I,26.1,4620.51,2.83,-3.21,6.18,0.07,0.1,25.4,3.0,0.16,-0.02,0.14,-0.02,0.07
leipt-252,Ti I,22.0,4623.1,1.74,0.16,4.04,0.05,0.1,35.5,2.6,0.14,0.16,-0.01,-0.03,0.0
leipt-252,Fe I,26.0,4625.04,3.24,-1.27,6.33,0.05,0.1,60.4,2.6,0.15,0.15,-0.04,-0.06,0.02
leipt-252,Cr I,24.0,4626.17,0.97,-1.33,4.5,0.06,0.1,63.1,2.5,0.13,0.19,-0.02,-0.09,-0.01
leipt-252,Fe I,26.1,4629.33,2.81,-2.26,6.31,0.06,0.1,73.3,2.6,0.16,-0.02,0.11,-0.12,0.08
leipt-252,Fe I,26.0,4630.12,2.28,-2.58,6.42,0.05,0.1,48.7,2.6,0.15,0.17,-0.01,-0.05,0.01
leipt-252,Fe I,26.0,4632.91,1.61,-2.9,6.66,0.08,0.1,75.8,3.2,0.16,0.2,-0.03,-0.13,0.0
leipt-252,Cr I,24.1,4634.07,4.07,-1.05,4.67,0.07,0.1,33.9,3.1,0.15,-0.04,0.12,-0.03,0.06
leipt-252,Fe I,26.0,4637.5,3.28,-1.29,6.32,0.06,0.1,57.0,2.9,0.14,0.14,-0.03,-0.06,0.02
leipt-252,Ni I,28.0,4648.65,3.42,-0.09,4.9,0.06,0.1,51.8,2.7,0.13,0.12,-0.01,-0.05,0.02
leipt-252,Cr I,24.0,4651.29,0.98,-1.46,4.5,0.06,0.1,56.8,2.8,0.15,0.19,-0.02,-0.07,-0.01
leipt-252,Cr I,24.0,4652.16,1.0,-1.04,4.27,0.06,0.1,64.0,2.6,0.13,0.19,-0.02,-0.1,-0.01
leipt-252,Ti I,22.1,4657.2,1.24,-2.29,4.03,0.07,0.1,42.2,3.6,0.14,0.02,0.13,-0.04,0.09
leipt-252,Ti I,22.0,4675.12,1.07,-1.29,4.15,0.08,0.1,12.3,1.9,0.11,0.18,-0.0,-0.01,0.01
leipt-252,Fe I,26.0,4678.85,3.6,-0.68,6.33,0.06,0.1,70.2,3.0,0.15,0.14,-0.05,-0.08,0.02
leipt-252,Fe I,26.0,4707.27,3.24,-0.96,6.49,0.06,0.1,85.5,3.3,0.17,0.16,-0.08,-0.09,0.04
leipt-252,Ti I,22.1,4708.66,1.24,-2.35,4.19,0.05,0.1,47.2,2.3,0.15,0.03,0.13,-0.05,0.09
leipt-252,Ni I,28.0,4714.42,3.38,0.25,5.06,0.06,0.1,78.9,3.0,0.16,0.13,-0.05,-0.09,0.04
leipt-252,Zn I,30.0,4722.15,4.03,-0.37,3.52,0.07,0.1,42.1,3.2,0.15,0.03,0.08,-0.05,0.06
leipt-252,Fe I,26.0,4733.59,1.48,-2.99,6.4,0.08,0.1,66.4,3.0,0.16,0.2,-0.02,-0.11,-0.01
leipt-252,Fe I,26.0,4736.77,3.21,-0.67,6.34,0.05,0.1,95.8,3.2,0.17,0.16,-0.09,-0.09,0.05
leipt-252,Ni I,28.0,4756.52,3.48,-0.27,5.05,0.06,0.1,47.9,3.2,0.16,0.12,-0.0,-0.05,0.02
leipt-252,Ti I,22.1,4762.78,1.08,-2.89,4.0,0.08,0.1,22.0,3.1,0.14,0.03,0.13,-0.01,0.09
leipt-252,Ti I,22.1,4763.88,1.22,-2.4,4.36,0.06,0.1,54.1,3.0,0.15,0.03,0.13,-0.06,0.09
leipt-252,Ti I,22.1,4764.52,1.24,-2.69,4.11,0.05,0.1,28.0,2.4,0.13,0.03,0.13,-0.02,0.09
leipt-252,Fe I,26.0,4772.8,1.56,-2.9,6.32,0.07,0.1,64.0,3.0,0.14,0.2,-0.01,-0.1,-0.0
leipt-252,Cr I,24.0,4789.34,2.54,-0.33,4.49,0.06,0.1,33.1,2.8,0.14,0.13,-0.01,-0.02,0.0
leipt-252,Ti I,22.1,4798.53,1.08,-2.66,4.25,0.05,0.1,43.6,2.5,0.14,0.03,0.13,-0.04,0.09
leipt-252,Zn I,30.0,4810.53,4.08,-0.15,3.49,0.07,0.1,48.2,2.9,0.14,0.02,0.07,-0.06,0.06
leipt-252,Ti I,22.0,4820.41,1.5,-0.38,4.19,0.06,0.1,29.8,2.5,0.15,0.17,-0.01,-0.02,0.0
leipt-252,Cr I,24.1,4824.13,3.87,-0.92,4.72,0.07,0.1,50.3,3.0,0.14,-0.04,0.12,-0.06,0.06
leipt-252,Ni I,28.0,4831.18,3.6,-0.32,5.02,0.06,0.1,37.5,2.9,0.14,0.11,0.01,-0.03,0.02
leipt-252,Ti I,22.0,4840.87,0.9,-0.43,3.87,0.06,0.1,43.1,2.9,0.13,0.19,-0.01,-0.04,-0.0
leipt-252,Ti I,22.1,4849.17,1.13,-2.96,4.14,0.1,0.1,22.7,4.2,0.17,0.03,0.13,-0.01,0.09
leipt-252,Ti I,22.0,4856.01,2.25,0.52,4.05,0.06,0.1,28.5,2.9,0.16,0.14,-0.01,-0.02,0.0
leipt-252,Ni I,28.0,4866.27,3.54,-0.22,4.85,0.06,0.1,37.2,3.1,0.14,0.11,0.01,-0.03,0.02
leipt-252,Ti I,22.0,4870.12,2.25,0.44,4.0,0.08,0.1,23.4,3.1,0.16,0.14,-0.01,-0.02,0.0
leipt-252,Fe I,26.0,4871.32,2.86,-0.34,6.29,0.08,0.1,151.2,10.5,0.16,0.18,-0.13,-0.05,0.08
leipt-252,Ti I,22.1,4874.01,3.09,-0.86,3.95,0.07,0.1,18.2,2.5,0.13,-0.02,0.13,-0.01,0.06
leipt-252,Ti I,22.0,4885.08,1.89,0.41,3.84,0.06,0.1,31.6,2.6,0.14,0.16,-0.01,-0.02,0.0
leipt-252,Fe I,26.0,4890.76,2.88,-0.38,6.12,0.04,0.1,127.5,3.8,0.2,0.18,-0.12,-0.07,0.07
leipt-252,Fe I,26.0,4903.31,2.88,-0.89,6.3,0.06,0.1,101.2,3.8,0.17,0.17,-0.1,-0.09,0.05
leipt-252,Fe I,26.0,4910.02,3.39,-1.28,6.29,0.05,0.1,48.4,2.5,0.14,0.14,-0.01,-0.05,0.01
leipt-252,Ti I,22.1,4911.19,3.12,-0.64,4.05,0.07,0.1,29.4,3.1,0.14,-0.02,0.13,-0.02,0.07
leipt-252,Ti I,22.0,4913.61,1.87,0.22,4.1,0.11,0.1,35.7,5.1,0.2,0.16,-0.01,-0.03,0.0
leipt-252,Fe I,26.0,4939.69,0.86,-3.25,6.56,0.09,0.1,92.1,4.0,0.16,0.24,-0.05,-0.16,-0.0
leipt-252,Fe I,26.0,4946.39,3.37,-1.11,6.26,0.05,0.1,59.3,2.6,0.15,0.14,-0.03,-0.06,0.02
leipt-252,Fe I,26.0,4966.09,3.33,-0.79,6.1,0.06,0.1,69.6,3.0,0.16,0.15,-0.05,-0.08,0.02
leipt-252,Fe I,26.0,4973.1,3.96,-0.69,6.28,0.06,0.1,49.8,3.3,0.16,0.12,-0.02,-0.04,0.01
leipt-252,Ni I,28.0,4980.17,3.6,0.07,5.13,0.07,0.1,63.8,3.4,0.18,0.12,-0.03,-0.07,0.03
leipt-252,Fe I,26.0,4985.25,3.93,-0.44,6.2,0.09,0.1,58.6,4.4,0.16,0.12,-0.03,-0.07,0.01
leipt-252,Ti I,22.0,4991.07,0.84,0.45,3.99,0.12,0.1,93.8,6.0,0.19,0.21,-0.07,-0.13,-0.0
leipt-252,Fe I,26.0,4994.13,0.91,-2.97,6.24,0.1,0.1,88.2,4.5,0.17,0.23,-0.04,-0.15,-0.01
leipt-252,Ni I,28.0,4998.22,3.6,-0.7,4.99,0.08,0.1,20.4,2.9,0.13,0.11,0.02,-0.01,0.02
leipt-252,Ti I,22.0,4999.5,0.82,0.32,3.66,0.09,0.1,73.3,4.1,0.16,0.2,-0.04,-0.1,-0.01
leipt-252,Fe I,26.0,5001.86,3.88,-0.01,6.16,0.06,0.1,83.1,3.4,0.17,0.14,-0.07,-0.09,0.03
leipt-252,Fe I,26.0,5005.71,3.88,-0.12,6.11,0.08,0.1,71.2,3.7,0.15,0.13,-0.05,-0.09,0.01
leipt-252,Ti I,22.0,5007.21,0.82,0.17,4.64,0.08,0.1,115.3,5.5,0.17,0.22,-0.1,-0.12,0.02
leipt-252,Fe I,26.0,5012.07,0.86,-2.6,6.29,0.09,0.1,111.3,5.0,0.19,0.24,-0.08,-0.15,0.02
leipt-252,Ti I,22.1,5013.69,1.58,-2.14,4.12,0.07,0.1,37.2,3.6,0.14,0.02,0.13,-0.03,0.09
leipt-252,Fe I,26.0,5014.94,3.94,-0.18,6.43,0.08,0.1,85.7,4.6,0.2,0.14,-0.08,-0.09,0.03
leipt-252,Ti I,22.0,5016.16,0.85,-0.48,4.09,0.08,0.1,55.1,3.7,0.16,0.2,-0.02,-0.06,-0.01
leipt-252,Ni I,28.0,5017.58,3.54,-0.03,5.0,0.09,0.1,54.9,4.5,0.16,0.12,-0.01,-0.06,0.02
leipt-252,Fe I,26.0,5022.24,3.98,-0.33,6.06,0.06,0.1,55.8,3.2,0.15,0.12,-0.03,-0.06,0.01
leipt-252,Ti I,22.0,5022.87,0.82,-0.33,3.89,0.08,0.1,53.7,3.8,0.14,0.2,-0.02,-0.06,-0.01
leipt-252,Ti I,22.0,5024.84,0.82,-0.53,3.66,0.08,0.1,32.9,3.7,0.14,0.19,-0.01,-0.02,0.0
leipt-252,Fe I,26.0,5028.13,3.57,-1.02,6.25,0.09,0.1,50.5,4.3,0.18,0.13,-0.01,-0.06,0.01
leipt-252,Ni I,28.0,5035.36,3.63,0.29,5.03,0.11,0.1,68.8,5.9,0.23,0.12,-0.04,-0.07,0.03
leipt-252,Ti I,22.0,5036.46,1.44,0.14,3.93,0.08,0.1,46.4,3.8,0.16,0.17,-0.02,-0.04,-0.0
leipt-252,Ti I,22.0,5038.4,1.43,0.02,4.09,0.12,0.1,49.2,5.7,0.18,0.18,-0.02,-0.04,-0.0
leipt-252,Ti I,22.0,5039.96,0.02,-1.08,4.25,0.12,0.1,75.4,5.1,0.17,0.23,-0.04,-0.11,-0.02
leipt-252,Fe I,26.0,5041.07,0.96,-3.09,6.3,0.21,0.1,82.8,8.5,0.16,0.23,-0.03,-0.15,-0.02
leipt-252,Ti I,22.0,5064.65,0.05,-0.94,4.26,0.14,0.1,80.8,6.3,0.25,0.23,-0.04,-0.13,-0.02
leipt-252,Fe I,26.0,5079.22,2.2,-2.1,6.26,0.16,0.1,69.3,7.5,0.14,0.18,-0.03,-0.1,0.0
leipt-252,Fe I,26.0,5079.74,0.99,-3.25,6.41,0.19,0.1,80.5,8.0,0.21,0.23,-0.04,-0.14,-0.01
leipt-252,Ni I,28.0,5080.53,3.65,0.32,4.95,0.18,0.1,65.4,9.6,0.22,0.12,-0.03,-0.07,0.03
leipt-252,Fe I,26.0,5083.34,0.96,-2.84,6.06,0.19,0.1,84.6,8.3,0.18,0.23,-0.04,-0.15,-0.01
leipt-252,Ni I,28.0,5099.32,3.65,-0.45,5.13,0.13,0.1,34.4,5.9,0.12,0.11,0.01,-0.03,0.02
leipt-252,Fe I,26.0,5123.72,1.01,-3.06,6.64,0.12,0.1,98.6,6.1,0.19,0.24,-0.06,-0.16,-0.0
leipt-252,Fe I,26.0,5127.36,0.91,-3.25,6.05,0.14,0.1,69.0,6.1,0.16,0.23,-0.02,-0.11,-0.01
leipt-252,Fe I,26.0,5133.69,4.18,0.36,6.12,0.09,0.1,87.0,5.8,0.21,0.13,-0.08,-0.08,0.03
leipt-252,Ti I,22.0,5145.46,1.46,-0.54,4.2,0.16,0.1,26.0,7.0,0.2,0.17,-0.01,-0.02,0.0
leipt-252,Fe I,26.0,5150.84,0.99,-3.04,6.36,0.17,0.1,87.9,7.7,0.21,0.23,-0.04,-0.15,-0.01
leipt-252,Fe I,26.0,5151.91,1.01,-3.32,6.71,0.23,0.1,90.0,10.7,0.23,0.23,-0.05,-0.15,-0.01
leipt-252,Fe I,26.0,5171.6,1.48,-1.72,6.41,0.11,0.1,138.0,9.6,0.24,0.23,-0.12,-0.1,0.06
leipt-252,Ti I,22.1,5185.9,1.89,-1.41,4.07,0.12,0.1,54.8,5.8,0.22,0.0,0.12,-0.06,0.08
leipt-252,Ti I,22.0,5192.97,0.02,-0.95,4.02,0.14,0.1,72.0,6.4,0.2,0.23,-0.03,-0.1,-0.02
leipt-252,Fe I,26.0,5194.94,1.56,-2.02,6.09,0.14,0.1,95.1,7.1,0.2,0.22,-0.06,-0.15,0.0
leipt-252,Fe I,26.1,5197.57,3.23,-2.22,6.18,0.11,0.1,53.4,5.4,0.16,-0.04,0.13,-0.06,0.08
leipt-252,Fe I,26.0,5202.34,2.17,-1.87,6.67,0.1,0.1,102.5,5.7,0.21,0.2,-0.08,-0.12,0.02
leipt-252,Cr I,24.0,5206.02,0.94,0.02,4.45,0.08,0.1,144.3,8.4,0.24,0.22,-0.13,-0.08,0.06
leipt-252,Ti I,22.0,5210.38,0.05,-0.82,4.13,0.09,0.1,81.3,4.0,0.2,0.24,-0.04,-0.12,-0.02
leipt-252,Fe I,26.0,5215.18,3.26,-0.86,5.94,0.09,0.1,62.8,4.9,0.18,0.15,-0.04,-0.06,0.02
leipt-252,Fe I,26.0,5216.27,1.61,-2.08,6.18,0.13,0.1,94.2,6.5,0.18,0.21,-0.06,-0.14,0.0
leipt-252,Fe I,26.0,5217.39,3.21,-1.07,6.32,0.1,0.1,74.3,5.4,0.18,0.15,-0.06,-0.08,0.02
leipt-252,Fe I,26.0,5227.19,1.56,-1.23,6.23,0.06,0.1,162.9,7.7,0.25,0.22,-0.13,-0.08,0.08
leipt-252,Fe I,26.1,5234.62,3.22,-2.18,6.49,0.1,0.1,68.1,4.3,0.19,-0.04,0.11,-0.1,0.08
leipt-252,Fe I,26.0,5242.49,3.63,-0.83,6.13,0.1,0.1,51.4,4.9,0.17,0.13,-0.01,-0.06,0.0
leipt-252,Cr I,24.0,5247.56,0.96,-1.59,4.52,0.1,0.1,56.1,4.9,0.2,0.19,-0.02,-0.06,-0.01
leipt-252,Fe I,26.0,5250.65,2.2,-2.18,6.59,0.12,0.1,81.3,5.5,0.18,0.19,-0.04,-0.12,0.0
leipt-252,Fe I,26.0,5263.31,3.26,-0.87,6.26,0.08,0.1,79.4,4.9,0.18,0.15,-0.07,-0.08,0.03
leipt-252,Fe I,26.0,5283.62,3.24,-0.45,6.23,0.08,0.1,105.7,6.2,0.21,0.16,-0.1,-0.08,0.05
leipt-252,Fe I,26.1,5284.08,2.89,-3.11,6.3,0.14,0.1,32.8,6.3,0.18,-0.03,0.14,-0.03,0.08
leipt-252,Cr I,24.0,5296.69,0.98,-1.36,4.26,0.1,0.1,53.6,4.6,0.17,0.19,-0.02,-0.06,-0.0
leipt-252,Cr I,24.0,5298.27,0.98,-1.14,4.69,0.1,0.1,83.7,4.8,0.19,0.2,-0.06,-0.12,-0.01
leipt-252,Fe I,26.0,5302.3,3.28,-0.73,6.22,0.1,0.1,84.8,5.8,0.18,0.16,-0.08,-0.08,0.03
leipt-252,Fe I,26.0,5307.36,1.61,-2.91,6.27,0.09,0.1,61.9,4.2,0.17,0.2,-0.02,-0.08,-0.0
leipt-252,Fe I,26.0,5324.18,3.21,-0.11,6.31,0.07,0.1,147.7,8.2,0.28,0.17,-0.13,-0.05,0.08
leipt-252,Fe I,26.0,5332.9,1.56,-2.78,6.43,0.13,0.1,77.1,5.8,0.22,0.21,-0.04,-0.12,-0.01
leipt-252,Ti I,22.1,5336.79,1.58,-1.6,4.15,0.12,0.1,65.6,5.1,0.19,0.02,0.12,-0.09,0.08
leipt-252,Fe I,26.0,5339.93,3.26,-0.63,6.11,0.1,0.1,84.9,6.3,0.19,0.16,-0.08,-0.08,0.03
leipt-252,Fe I,26.0,5341.02,1.61,-1.95,6.61,0.08,0.1,128.6,6.2,0.2,0.22,-0.11,-0.12,0.04
leipt-252,Cr I,24.0,5345.8,1.0,-0.95,4.5,0.11,0.1,82.6,5.0,0.17,0.2,-0.06,-0.12,-0.01
leipt-252,Cr I,24.0,5348.31,1.0,-1.21,4.47,0.11,0.1,69.5,5.1,0.18,0.2,-0.04,-0.1,-0.01
leipt-252,Ca I,20.0,5349.46,2.71,-0.31,5.42,0.1,0.1,67.3,5.2,0.18,0.12,-0.05,-0.06,0.0
leipt-252,Ti I,22.1,5381.02,1.56,-1.97,4.07,0.1,0.1,45.2,4.8,0.16,0.02,0.12,-0.04,0.09
leipt-252,Fe I,26.0,5393.17,3.24,-0.72,6.25,0.08,0.1,89.3,4.8,0.22,0.16,-0.08,-0.09,0.03
leipt-252,Fe I,26.0,5397.13,0.91,-1.98,6.25,0.07,0.1,154.9,7.3,0.24,0.25,-0.12,-0.09,0.06
leipt-252,Fe I,26.0,5405.78,0.99,-1.85,6.19,0.07,0.1,154.7,7.6,0.24,0.24,-0.12,-0.09,0.06
leipt-252,Cr I,24.0,5409.78,1.03,-0.67,4.32,0.11,0.1,86.5,5.5,0.19,0.2,-0.06,-0.12,-0.01
leipt-252,Ti I,22.1,5418.77,1.58,-2.13,4.3,0.1,0.1,47.5,5.1,0.2,0.01,0.12,-0.04,0.09
leipt-252,Fe I,26.0,5434.52,1.01,-2.13,6.25,0.07,0.1,134.3,5.7,0.22,0.24,-0.11,-0.12,0.04
leipt-252,Fe I,26.0,5476.56,4.1,-0.28,6.4,0.19,0.1,68.6,9.5,0.2,0.12,-0.04,-0.08,0.01
leipt-252,Ni I,28.0,5476.9,1.82,-0.78,5.07,0.08,0.1,105.4,4.6,0.23,0.2,-0.06,-0.15,0.02
leipt-252,Fe I,26.0,5497.52,1.01,-2.83,6.39,0.09,0.1,100.8,4.4,0.21,0.24,-0.06,-0.15,-0.01
leipt-252,Fe I,26.0,5501.46,0.96,-3.05,6.43,0.1,0.1,94.5,5.0,0.21,0.24,-0.05,-0.15,-0.01
leipt-252,Fe I,26.0,5506.78,0.99,-2.79,6.2,0.1,0.1,94.5,4.7,0.19,0.24,-0.05,-0.15,-0.01
leipt-252,Mg I,12.0,5528.4,4.35,-0.5,6.65,0.1,0.1,180.1,17.5,-0.21,0.12,-0.13,-0.02,0.06
leipt-252,Fe I,26.1,5534.83,3.24,-2.75,6.18,0.1,0.1,28.4,4.2,0.16,-0.03,0.13,-0.02,0.08
leipt-252,Fe I,26.0,5569.62,3.41,-0.52,6.28,0.06,0.1,94.5,4.0,0.19,0.16,-0.09,-0.08,0.04
leipt-252,Fe I,26.0,5572.84,3.39,-0.28,6.35,0.1,0.1,119.2,9.1,0.24,0.16,-0.12,-0.07,0.06
leipt-252,Ca I,20.0,5581.96,2.52,-0.56,5.42,0.08,0.1,63.2,4.0,0.2,0.12,-0.04,-0.06,-0.01
leipt-252,Fe I,26.0,5586.76,3.37,-0.11,6.23,0.04,0.1,126.0,3.7,0.23,0.16,-0.12,-0.06,0.06
leipt-252,Ca I,20.0,5588.75,2.52,0.21,5.55,0.07,0.1,112.8,5.1,0.22,0.14,-0.1,-0.09,0.02
leipt-252,Ca I,20.0,5590.11,2.52,-0.57,5.53,0.09,0.1,67.9,4.5,0.19,0.12,-0.04,-0.07,-0.01
leipt-252,Ca I,20.0,5601.28,2.53,-0.52,5.34,0.08,0.1,60.6,4.0,0.18,0.12,-0.03,-0.06,-0.01
leipt-252,Fe I,26.0,5624.54,3.41,-0.76,6.36,0.08,0.1,84.7,4.7,0.22,0.15,-0.08,-0.08,0.03
leipt-252,Fe I,26.0,5662.52,4.18,-0.41,6.3,0.07,0.1,53.8,3.4,0.19,0.11,-0.02,-0.06,0.01
leipt-252,Na I,11.0,5682.63,2.1,-0.71,5.02,0.05,0.1,27.1,2.6,-0.15,0.09,-0.02,-0.01,0.0
leipt-252,Na I,11.0,5688.2,2.1,-0.41,5.12,0.06,0.1,51.0,4.2,0.2,0.09,-0.03,-0.01,0.01
leipt-252,Si I,14.0,5701.1,4.93,-2.05,6.84,0.12,0.1,17.6,4.2,0.22,0.05,0.03,-0.01,0.02
leipt-252,Si I,14.0,5708.4,4.95,-1.47,6.57,0.06,0.1,29.0,2.9,0.19,0.05,0.03,-0.01,0.02
leipt-252,Mg I,12.0,5711.09,4.34,-1.72,6.88,0.07,0.1,72.5,4.5,0.22,0.1,-0.04,-0.04,0.0
leipt-252,Fe I,26.0,5762.99,4.21,-0.36,6.45,0.06,0.1,64.2,3.3,0.23,0.12,-0.04,-0.06,0.01
leipt-252,Ca I,20.0,5857.45,2.93,0.23,5.5,0.07,0.1,91.5,4.3,0.24,0.12,-0.09,-0.07,0.02
leipt-252,Ti I,22.0,5866.45,1.07,-0.79,4.11,0.09,0.1,31.6,4.2,0.24,0.18,-0.01,-0.02,-0.0
leipt-252,Na I,11.0,5889.95,0.0,0.11,5.2,0.08,0.1,405.8,32.3,-0.26,0.19,-0.16,-0.01,0.09
leipt-252,Na I,11.0,5895.92,0.0,-0.19,5.31,0.06,0.1,336.5,20.9,0.24,0.19,-0.16,-0.02,0.09
leipt-252,Si I,14.0,5948.54,5.08,-1.23,6.61,0.06,0.1,37.0,3.3,0.2,0.05,0.02,-0.02,0.02
leipt-252,Ca I,20.0,6102.72,1.88,-0.79,5.45,0.05,0.1,98.4,3.5,0.23,0.15,-0.1,-0.07,0.02
leipt-252,Ni I,28.0,6108.12,1.68,-2.6,5.16,0.07,0.1,35.2,3.3,0.24,0.17,0.01,-0.03,0.02
leipt-252,Ca I,20.0,6122.22,1.89,-0.32,5.36,0.04,0.1,129.6,4.2,0.26,0.16,-0.13,-0.06,0.05
leipt-252,Ca I,20.0,6162.17,1.9,-0.09,5.54,0.08,0.1,179.2,12.6,0.16,0.16,-0.15,-0.04,0.07
leipt-252,Ca I,20.0,6169.04,2.52,-0.8,5.64,0.05,0.1,67.9,3.1,0.23,0.12,-0.06,-0.05,0.01
leipt-252,Ca I,20.0,6169.56,2.53,-0.48,5.51,0.06,0.1,79.2,4.1,0.25,0.13,-0.08,-0.06,0.02
leipt-252,Fe I,26.0,6219.28,2.2,-2.45,6.29,0.1,0.1,57.9,5.0,0.18,0.18,-0.02,-0.07,-0.01
leipt-252,Fe I,26.1,6238.38,3.89,-2.8,6.51,0.1,0.1,15.1,2.8,0.18,-0.05,0.14,-0.01,0.07
leipt-252,Fe I,26.0,6246.32,3.6,-0.77,6.27,0.06,0.1,69.4,3.3,0.22,0.14,-0.05,-0.06,0.02
leipt-252,Fe I,26.1,6247.56,3.89,-2.3,6.17,0.08,0.1,20.0,2.8,0.18,-0.05,0.14,-0.01,0.07
leipt-252,Fe I,26.0,6265.13,2.17,-2.54,6.5,0.06,0.1,64.9,3.0,0.22,0.18,-0.02,-0.08,-0.01
leipt-252,Fe I,26.0,6301.5,3.65,-0.71,6.5,0.08,0.1,76.1,4.0,0.26,0.14,-0.05,-0.1,-0.0
leipt-252,Fe I,26.0,6335.33,2.2,-2.18,6.22,0.07,0.1,68.0,3.2,0.2,0.18,-0.02,-0.09,-0.01
leipt-252,Fe I,26.0,6336.82,3.68,-0.85,6.34,0.06,0.1,64.7,3.2,0.2,0.14,-0.05,-0.06,0.02
leipt-252,Fe I,26.0,6400.0,3.6,-0.27,6.28,0.05,0.1,102.8,4.2,0.24,0.15,-0.1,-0.07,0.04
leipt-252,Fe I,26.0,6408.02,3.68,-0.99,6.26,0.07,0.1,49.6,3.4,0.18,0.13,-0.01,-0.05,0.0
leipt-252,Fe I,26.0,6411.65,3.65,-0.59,6.42,0.06,0.1,87.2,3.8,0.26,0.15,-0.08,-0.07,0.03
leipt-252,Fe I,26.0,6430.85,2.17,-1.95,6.34,0.06,0.1,86.4,3.0,0.22,0.19,-0.04,-0.12,-0.01
leipt-252,Fe I,26.1,6432.68,2.89,-3.57,6.51,0.08,0.1,23.8,3.0,0.25,-0.03,0.14,-0.02,0.08
leipt-252,Ca I,20.0,6439.08,2.52,0.47,5.46,0.06,0.1,129.6,4.7,0.26,0.14,-0.12,-0.08,0.03
leipt-252,Ca I,20.0,6449.81,2.52,-0.5,5.6,0.09,0.1,77.1,4.7,0.24,0.12,-0.05,-0.08,-0.01
leipt-252,Ca I,20.0,6499.65,2.52,-0.82,5.46,0.06,0.1,53.1,2.9,0.22,0.12,-0.03,-0.04,-0.01
leipt-252,Ni I,28.0,6643.63,1.68,-2.22,5.35,0.08,0.1,65.1,3.9,0.25,0.18,-0.01,-0.08,-0.0
leipt-252,Ca I,20.0,6717.68,2.71,-0.52,5.67,0.07,0.1,76.2,4.8,0.27,0.12,-0.07,-0.05,0.01
leipt-252,Ni I,28.0,6767.77,1.82,-2.14,5.34,0.07,0.1,60.1,3.3,0.23,0.17,0.0,-0.08,-0.0
leipt-252,K I,19.0,7664.91,0.0,0.12,4.77,0.17,0.1,162.1,23.7,0.3,0.16,-0.14,-0.05,0.04
leipt-252,K I,19.0,7698.97,0.0,-0.18,4.7,0.04,0.1,124.0,3.3,0.28,0.16,-0.11,-0.07,0.02
leipt-252,Ni I,28.0,7788.93,1.95,-2.18,5.25,0.06,0.1,50.7,3.4,0.26,0.17,0.0,-0.05,0.01
leipt-252,Sc I,21.1,5526.0,nan,nan,2.08,0.14,0.1,-999.0,-999.0,0.13,0.0,0.1,-0.05,0.06
leipt-252,Sc I,21.1,5030.0,nan,nan,2.17,0.14,0.1,-999.0,-999.0,0.17,-0.01,0.11,-0.06,0.07
leipt-252,Sc I,21.1,4669.0,nan,nan,2.01,0.09,0.1,-999.0,-999.0,0.13,0.0,0.13,-0.02,0.08
leipt-252,Sc I,21.1,4399.0,nan,nan,2.03,0.11,0.1,-999.0,-999.0,0.13,0.03,0.05,-0.11,0.03
leipt-252,Mn I,25.0,4823.52,2.32,0.14,4.47,0.09,0.1,-999.0,-999.0,0.14,0.18,-0.02,-0.13,0.0
leipt-252,Mn I,25.0,4783.43,2.3,0.04,4.35,0.14,0.1,-999.0,-999.0,0.14,0.17,-0.03,-0.08,-0.01
leipt-252,Mn I,25.0,4766.42,2.92,0.1,4.08,0.06,0.1,-999.0,-999.0,0.12,0.12,-0.02,-0.02,-0.01
leipt-252,Mn I,25.0,4762.37,2.89,0.3,3.98,0.06,0.1,-999.0,-999.0,0.14,0.12,-0.02,-0.02,-0.02
leipt-252,Mn I,25.0,4754.04,2.28,-0.08,4.16,0.08,0.1,-999.0,-999.0,0.14,0.14,-0.02,-0.06,-0.02
leipt-252,C-H,106.0,4310.0,nan,nan,7.3,0.02,0.1,-999.0,-999.0,0.12,0.2,-0.02,-0.01,0.23
leipt-252,C-H,106.0,4323.0,nan,nan,7.22,0.03,0.1,-999.0,-999.0,0.13,0.19,-0.03,-0.0,0.23
leipt-252,Mn I,25.0,4040.0,nan,nan,4.27,0.22,0.1,-999.0,-999.0,0.1,0.2,-0.02,-0.09,-0.08
leipt-252,Al I,13.0,3962.0,nan,nan,4.67,0.12,0.1,-999.0,-999.0,0.14,0.21,-0.16,-0.01,0.12
leipt-252,V I,23.0,4379.0,nan,nan,2.69,0.09,0.1,-999.0,-999.0,0.13,0.14,0.03,-0.01,-0.09
leipt-252,V II,23.1,4006.0,nan,nan,2.99,0.12,0.1,-999.0,-999.0,0.11,0.01,0.2,0.07,0.08
leipt-252,Co I,27.0,4020.0,nan,nan,4.13,0.14,0.1,-999.0,-999.0,0.15,0.15,0.01,0.1,0.12
leipt-252,Co I,27.0,4110.0,nan,nan,3.93,0.11,0.1,-999.0,-999.0,0.14,0.16,0.04,-0.02,0.0
leipt-252,Co I,27.0,4119.0,nan,nan,3.57,0.2,0.1,-999.0,-999.0,0.12,0.33,-0.03,-0.12,0.01
leipt-252,Co I,27.0,4121.0,nan,nan,3.64,0.2,0.1,-999.0,-999.0,0.12,0.15,-0.02,-0.13,-0.02
leipt-252,Sr I,38.1,4078.0,nan,nan,1.93,0.1,0.1,-999.0,-999.0,0.12,0.1,0.04,-0.01,0.18
leipt-252,Sr I,38.1,4215.52,0.0,-0.17,1.95,0.05,0.1,-999.0,-999.0,0.12,0.08,0.0,-0.02,0.12
leipt-252,Y II,39.1,4900.0,nan,nan,1.09,0.12,0.1,-999.0,-999.0,0.13,0.02,0.13,-0.05,0.1
leipt-252,Y II,39.1,4884.0,nan,nan,1.1,0.11,0.1,-999.0,-999.0,0.14,-0.01,0.13,-0.06,0.09
leipt-252,Y II,39.1,4397.0,nan,nan,0.91,0.12,0.1,-999.0,-999.0,0.12,0.04,0.13,-0.02,0.07
leipt-252,Zr I,40.1,4208.0,nan,nan,1.74,0.11,0.1,-999.0,-999.0,0.14,-0.05,0.14,-0.04,0.01
leipt-252,Ba I,56.1,4554.03,0.0,0.17,1.3,0.13,0.1,-999.0,-999.0,0.13,0.08,-0.01,-0.08,0.13
leipt-252,Ba I,56.1,4934.08,0.0,-0.16,1.01,0.17,0.1,-999.0,-999.0,0.15,0.22,0.06,-0.17,0.1
leipt-252,Ba I,56.1,5853.67,0.6,-1.01,1.25,0.12,0.1,-999.0,-999.0,0.2,0.04,0.11,-0.09,0.09
leipt-252,Ba I,56.1,6141.71,0.7,-0.08,1.28,0.14,0.1,-999.0,-999.0,0.19,0.07,0.06,-0.14,0.12
leipt-252,Ba I,56.1,6496.9,0.6,-0.38,1.24,0.1,0.1,-999.0,-999.0,0.19,0.0,0.01,-0.1,0.04
leipt-252,La I,57.1,4086.0,nan,nan,0.41,0.14,0.1,-999.0,-999.0,0.12,-0.05,0.12,-0.02,0.05
leipt-252,La I,57.1,4122.0,nan,nan,0.21,0.11,0.1,-999.0,-999.0,0.12,0.03,0.13,0.0,0.1
leipt-252,La I,57.1,4334.0,nan,nan,0.1,0.1,0.1,-999.0,-999.0,0.12,0.03,0.13,0.0,0.08
leipt-252,Dy I,66.1,4078.0,nan,nan,0.3,0.22,0.1,-999.0,-999.0,0.12,0.15,0.15,0.0,0.31
leipt-252,Eu I,63.1,4129.0,nan,nan,-0.07,0.1,0.1,-999.0,-999.0,0.12,0.03,0.14,0.01,0.09
leipt-252,Eu I,63.1,4205.0,nan,nan,-0.01,0.06,0.1,-999.0,-999.0,0.13,0.05,0.14,-0.0,0.09
leipt-252,C-N,607.0,3877.0,nan,nan,6.63,0.03,0.1,-999.0,-999.0,0.15,0.26,0.0,0.01,0.23

